Structure in Theorem Proving: Analyzing and Improving the Isabelle Archive of Formal Proofs

The Isabelle Archive of Formal Proofs has grown to a significant size in the past years. It makes up for an impressive body of research, which enables a number of statistical approaches to various aspects in theorem proving, and has not yet been utilized exhaustively. However, the growing size also poses some challenges to address: Material becomes increasingly harder to find, reusability and ease of understanding become more important. This thesis abstract summarizes my research plans on those topics and briefly touches on preliminary results, which indicate that the node in-degree of the dependency graph of the archive follows a scale-free distribution.

==> Copyright-logo.txt <==
CEUR-WS Restricted Use Logo License
Copyright (c) 2020 CEUR-WS.org Team

1. The CEUR-WS logo is reserved for use at CEUR-WS.org. Please do not use the CEUR-WS logo on your website.
2. The CEUR-WS logo can be used in the official template for publishing articles on CEUR-WS.
3. We reserve the right to revoke a license for the CEUR-WS logo.


==> Copyright.lppl.txt <==
The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.3c  2008-05-04

Copyright 1999 2002-2008 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the primary license under
which the LaTeX kernel and the base LaTeX packages are distributed.

You may use this license for any work of which you hold the copyright
and which you wish to distribute.  This license may be particularly
suitable if your work is TeX-related (such as a LaTeX package), but 
it is written in such a way that you can use it even if your work is 
unrelated to TeX.

The section `WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE',
below, gives instructions, examples, and recommendations for authors
who are considering distributing their works under this license.

This license gives conditions under which a work may be distributed
and modified, as well as conditions under which modified versions of
that work may be distributed.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of your work
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
that work.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
and `modguide.tex' in the base LaTeX distribution for suggestions.


DEFINITIONS
===========

In this license document the following terms are used:

   `Work'
    Any work being distributed under this License.
    
   `Derived Work'
    Any work that under any applicable law is derived from the Work.

   `Modification' 
    Any procedure that produces a Derived Work under any applicable
    law -- for example, the production of a file containing an
    original file associated with the Work or a significant portion of
    such a file, either verbatim or with modifications and/or
    translated into another language.

   `Modify'
    To apply any procedure that produces a Derived Work under any
    applicable law.
    
   `Distribution'
    Making copies of the Work available from one person to another, in
    whole or in part.  Distribution includes (but is not limited to)
    making any electronic components of the Work accessible by
    file transfer protocols such as FTP or HTTP or by shared file
    systems such as Sun's Network File System (NFS).

   `Compiled Work'
    A version of the Work that has been processed into a form where it
    is directly usable on a computer system.  This processing may
    include using installation facilities provided by the Work,
    transformations of the Work, copying of components of the Work, or
    other activities.  Note that modification of any installation
    facilities provided by the Work constitutes modification of the Work.

   `Current Maintainer'
    A person or persons nominated as such within the Work.  If there is
    no such explicit nomination then it is the `Copyright Holder' under
    any applicable law.

   `Base Interpreter' 
    A program or process that is normally needed for running or
    interpreting a part or the whole of the Work.    

    A Base Interpreter may depend on external components but these
    are not considered part of the Base Interpreter provided that each
    external component clearly identifies itself whenever it is used
    interactively.  Unless explicitly specified when applying the
    license to the Work, the only applicable Base Interpreter is a
    `LaTeX-Format' or in the case of files belonging to the 
    `LaTeX-format' a program implementing the `TeX language'.



CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

1.  Activities other than distribution and/or modification of the Work
are not covered by this license; they are outside its scope.  In
particular, the act of running the Work is not restricted and no
requirements are made concerning any offers of support for the Work.

2.  You may distribute a complete, unmodified copy of the Work as you
received it.  Distribution of only part of the Work is considered
modification of the Work, and no right to distribute such a Derived
Work may be assumed under the terms of this clause.

3.  You may distribute a Compiled Work that has been generated from a
complete, unmodified copy of the Work as distributed under Clause 2
above, as long as that Compiled Work is distributed in such a way that
the recipients may install the Compiled Work on their system exactly
as it would have been installed if they generated a Compiled Work
directly from the Work.

4.  If you are the Current Maintainer of the Work, you may, without
restriction, modify the Work, thus creating a Derived Work.  You may
also distribute the Derived Work without restriction, including
Compiled Works generated from the Derived Work.  Derived Works
distributed in this manner by the Current Maintainer are considered to
be updated versions of the Work.

5.  If you are not the Current Maintainer of the Work, you may modify
your copy of the Work, thus creating a Derived Work based on the Work,
and compile this Derived Work, thus creating a Compiled Work based on
the Derived Work.

6.  If you are not the Current Maintainer of the Work, you may
distribute a Derived Work provided the following conditions are met
for every component of the Work unless that component clearly states
in the copyright notice that it is exempt from that condition.  Only
the Current Maintainer is allowed to add such statements of exemption 
to a component of the Work. 

  a. If a component of this Derived Work can be a direct replacement
     for a component of the Work when that component is used with the
     Base Interpreter, then, wherever this component of the Work
     identifies itself to the user when used interactively with that
     Base Interpreter, the replacement component of this Derived Work
     clearly and unambiguously identifies itself as a modified version
     of this component to the user when used interactively with that
     Base Interpreter.
     
  b. Every component of the Derived Work contains prominent notices
     detailing the nature of the changes to that component, or a
     prominent reference to another file that is distributed as part
     of the Derived Work and that contains a complete and accurate log
     of the changes.
  
  c. No information in the Derived Work implies that any persons,
     including (but not limited to) the authors of the original version
     of the Work, provide any support, including (but not limited to)
     the reporting and handling of errors, to recipients of the
     Derived Work unless those persons have stated explicitly that
     they do provide such support for the Derived Work.

  d. You distribute at least one of the following with the Derived Work:

       1. A complete, unmodified copy of the Work; 
          if your distribution of a modified component is made by
          offering access to copy the modified component from a
          designated place, then offering equivalent access to copy
          the Work from the same or some similar place meets this
          condition, even though third parties are not compelled to
          copy the Work along with the modified component;

       2. Information that is sufficient to obtain a complete,
          unmodified copy of the Work.

7.  If you are not the Current Maintainer of the Work, you may
distribute a Compiled Work generated from a Derived Work, as long as
the Derived Work is distributed to all recipients of the Compiled
Work, and as long as the conditions of Clause 6, above, are met with
regard to the Derived Work.

8.  The conditions above are not intended to prohibit, and hence do not
apply to, the modification, by any method, of any component so that it
becomes identical to an updated version of that component of the Work as
it is distributed by the Current Maintainer under Clause 4, above.

9.  Distribution of the Work or any Derived Work in an alternative
format, where the Work or that Derived Work (in whole or in part) is
then produced by applying some process to that format, does not relax or
nullify any sections of this license as they pertain to the results of
applying that process.
     
10. a. A Derived Work may be distributed under a different license
       provided that license itself honors the conditions listed in
       Clause 6 above, in regard to the Work, though it does not have
       to honor the rest of the conditions in this license.
      
    b. If a Derived Work is distributed under a different license, that
       Derived Work must provide sufficient documentation as part of
       itself to allow each recipient of that Derived Work to honor the 
       restrictions in Clause 6 above, concerning changes from the Work.

11. This license places no restrictions on works that are unrelated to
the Work, nor does this license place any restrictions on aggregating
such works with the Work by any means.

12.  Nothing in this license is intended to, or may be used to, prevent
complete compliance by all parties with all applicable laws.


NO WARRANTY
===========

There is no warranty for the Work.  Except when otherwise stated in
writing, the Copyright Holder provides the Work `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for a
particular purpose.  The entire risk as to the quality and performance
of the Work is with you.  Should the Work prove defective, you assume
the cost of all necessary servicing, repair, or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any author named in the components of the
Work, or any other party who may distribute and/or modify the Work as
permitted above, be liable to you for damages, including any general,
special, incidental or consequential damages arising out of any use of
the Work or out of inability to use the Work (including, but not limited
to, loss of data, data being rendered inaccurate, or losses sustained by
anyone as a result of any failure of the Work to operate with any other
programs), even if the Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


MAINTENANCE OF THE WORK
=======================

The Work has the status `author-maintained' if the Copyright Holder
explicitly and prominently states near the primary copyright notice in
the Work that the Work can only be maintained by the Copyright Holder
or simply that it is `author-maintained'.

The Work has the status `maintained' if there is a Current Maintainer
who has indicated in the Work that they are willing to receive error
reports for the Work (for example, by supplying a valid e-mail
address). It is not required for the Current Maintainer to acknowledge
or act upon these error reports.

The Work changes from status `maintained' to `unmaintained' if there
is no Current Maintainer, or the person stated to be Current
Maintainer of the work cannot be reached through the indicated means
of communication for a period of six months, and there are no other
significant signs of active maintenance.

You can become the Current Maintainer of the Work by agreement with
any existing Current Maintainer to take over this role.

If the Work is unmaintained, you can become the Current Maintainer of
the Work through the following steps:

 1.  Make a reasonable attempt to trace the Current Maintainer (and
     the Copyright Holder, if the two differ) through the means of
     an Internet or similar search.

 2.  If this search is successful, then enquire whether the Work
     is still maintained.

  a. If it is being maintained, then ask the Current Maintainer
     to update their communication data within one month.
     
  b. If the search is unsuccessful or no action to resume active
     maintenance is taken by the Current Maintainer, then announce
     within the pertinent community your intention to take over
     maintenance.  (If the Work is a LaTeX work, this could be
     done, for example, by posting to comp.text.tex.)

 3a. If the Current Maintainer is reachable and agrees to pass
     maintenance of the Work to you, then this takes effect
     immediately upon announcement.
     
  b. If the Current Maintainer is not reachable and the Copyright
     Holder agrees that maintenance of the Work be passed to you,
     then this takes effect immediately upon announcement.  
    
 4.  If you make an `intention announcement' as described in 2b. above
     and after three months your intention is challenged neither by
     the Current Maintainer nor by the Copyright Holder nor by other
     people, then you may arrange for the Work to be changed so as
     to name you as the (new) Current Maintainer.
     
 5.  If the previously unreachable Current Maintainer becomes
     reachable once more within three months of a change completed
     under the terms of 3b) or 4), then that Current Maintainer must
     become or remain the Current Maintainer upon request provided
     they then update their communication data within one month.

A change in the Current Maintainer does not, of itself, alter the fact
that the Work is distributed under the LPPL license.

If you become the Current Maintainer of the Work, you should
immediately provide, within the Work, a prominent and unambiguous
statement of your status as Current Maintainer.  You should also
announce your new status to the same pertinent community as
in 2b) above.


WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE
======================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
works under this license.  These authors are addressed as `you' in
this section.

Choosing This License or Another License
----------------------------------------

If for any part of your work you want or need to use *distribution*
conditions that differ significantly from those in this license, then
do not refer to this license anywhere in your work but, instead,
distribute your work under a different license.  You may use the text
of this license as a model for your own license, but your license
should not refer to the LPPL or otherwise give the impression that
your work is distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your work is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their works under any
license are encouraged to read it.

A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a component of the Work, even for your own
personal use, without also meeting the above conditions for
distributing the modified component.  While you might intend that such
modifications will never be distributed, often this will happen by
accident -- you may forget that you have modified that component; or
it may not occur to you when allowing others to access the modified
version that you are thus distributing it and violating the conditions
of this license in ways that could have legal implications and, worse,
cause problems for the community.  It is therefore usually in your
best interest to keep your copy of the Work identical with the public
one.  Many works provide ways to control the behavior of that work
without altering any of its licensed components.

How to Use This License
-----------------------

To use this license, place in each of the components of your work both
an explicit copyright notice including your name and the year the work
was authored and/or last substantially modified.  Include also a
statement that the distribution and/or modification of that
component is constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2005 M. Y. Name
  %
  % This work may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.3
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   http://www.latex-project.org/lppl.txt
  % and version 1.3 or later is part of all distributions of LaTeX
  % version 2005/12/01 or later.
  %
  % This work has the LPPL maintenance status `maintained'.
  % 
  % The Current Maintainer of this work is M. Y. Name.
  %
  % This work consists of the files pig.dtx and pig.ins
  % and the derived file pig.sty.

Given such a notice and statement in a file, the conditions
given in this license document would apply, with the `Work' referring
to the three files `pig.dtx', `pig.ins', and `pig.sty' (the last being
generated from `pig.dtx' using `pig.ins'), the `Base Interpreter'
referring to any `LaTeX-Format', and both `Copyright Holder' and
`Current Maintainer' referring to the person `M. Y. Name'.

If you do not want the Maintenance section of LPPL to apply to your
Work, change `maintained' above into `author-maintained'.  
However, we recommend that you use `maintained', as the Maintenance
section was added in order to ensure that your Work remains useful to
the community even when you can no longer maintain and support it
yourself.

Derived Works That Are Not Replacements
---------------------------------------

Several clauses of the LPPL specify means to provide reliability and
stability for the user community. They therefore concern themselves
with the case that a Derived Work is intended to be used as a
(compatible or incompatible) replacement of the original Work. If
this is not the case (e.g., if a few lines of code are reused for a
completely different task), then clauses 6b and 6d shall not apply.


Important Recommendations
-------------------------

 Defining What Constitutes the Work

   The LPPL requires that distributions of the Work contain all the
   files of the Work.  It is therefore important that you provide a
   way for the licensee to determine which files constitute the Work.
   This could, for example, be achieved by explicitly listing all the
   files of the Work near the copyright notice of each file or by
   using a line such as:

    % This work consists of all files listed in manifest.txt.
   
   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise the Work and, in such a case, the licensee would be
   entitled to make reasonable conjectures as to which files comprise
   the Work.



==> Copyright.txt <==
Latex files are licensed under the LaTeX Project Public License (Copyright.lppl)
CEUR-WS logo is licensed under the CEUR-WS Restricted Use Logo License (Copyright.logo)


==> data.csv <==
deg,count
1,0.255523729176034
2,0.138814374746357
3,0.0549922791560789
4,0.0917652189873823
5,0.0361759847233378
6,0.0228720529025153
7,0.0224889575934542
8,0.0231667416017931
9,0.0200152564549455
10,0.0208109159429954
11,0.0158071018292591
12,0.0198982229429466
13,0.010997782257046
14,0.0108596995522416
15,0.00766022224579732
16,0.0110777691897071
17,0.00681909650128737
18,0.00714746390905402
19,0.00547784193571745
20,0.00575232340990188
21,0.00401702795501198
22,0.003744230416252
23,0.00343186039501757
24,0.00484047237756526
25,0.00419299920686641
26,0.00399176892364532
27,0.00397071973083976
28,0.00397998137567421
29,0.00343775416900313
30,0.00223795017908653
31,0.00219921966432431
32,0.00288121351122427
33,0.0022632092104532
34,0.00216385702041098
35,0.00222111082484209
36,0.00316748253337981
37,0.00241728930178985
38,0.0038090619300931
39,0.00170666855267434
40,0.00269682258224762
41,0.00193736770582322
42,0.00160731636263213
43,0.00203251005730432
44,0.00240044994754541
45,0.00142460936907991
46,0.00158542520211435
47,0.00158037339584102
48,0.00222195279255431
49,0.00155174649362546
50,0.00164941474824323
51,0.00134209653328214
52,0.00180181090415545
53,0.000953107450235498
54,0.00143639691705102
55,0.00110297770301104
56,0.00187253619198211
57,0.00112992066980215
58,0.00121580137644882
59,0.000824286390265506
60,0.000951423514811054
61,0.00108024457478105
62,0.00094973957938661
63,0.00110213573529882
64,0.00126126763290881
65,0.000933742192854388
66,0.00155848223532324
67,0.00110381967072327
68,0.0011391823146366
69,0.000792291617201064
70,0.000799869326611063
71,0.00065505088010885
72,0.000795659488049952
73,0.000633159719591073
74,0.000989312061861052
75,0.000651683009259961
76,0.000662628589518849
77,0.000767032585834398
78,0.000718198458525512
79,0.000632317751878851
80,0.000751877167014399
81,0.000553172786929967
82,0.000557382625491078
83,0.000962369095069942
84,0.000649157106123294
85,0.00136146179066325
86,0.00069799123343218
87,0.000739247651331067
88,0.000769558488971065
89,0.000735037812769956
90,0.00118549053880882
91,0.000840283776797727
92,0.000610426591361074
93,0.00080239522974773
94,0.000646631202986628
95,0.000895853645804391
96,0.000815866713143284
97,0.0007442994576044
98,0.000803237197459952
99,0.000525387852426635
100,0.000873962485286614
101,0.000677784008338848
102,0.000479921595966638
103,0.000703885007417735
104,0.000607900688224408
105,0.00051949407844108
106,0.000565802302613299
107,0.000516126207592191
108,0.0005506468837933
109,0.000448768790614418
110,0.000479079628254416
111,0.000532965561836635
112,0.000580115753721076
113,0.000465608144858861
114,0.000472343886556638
115,0.000462240274009972
116,0.000503496691908859
117,0.000441191081204418
118,0.000455504532312195
119,0.000373833664226644
120,0.00046897601570775
121,0.000460556338585528
122,0.000448768790614418
123,0.000435297307218863
124,0.000447084855189973
125,0.000521178013865524
126,0.000424351726959975
127,0.000423509759247752
128,0.000413406146701086
129,0.000457188467736639
130,0.000447926822902195
131,0.00034520676201109
132,0.000380569405924422
133,0.000465608144858861
134,0.000310686085809981
135,0.000366255954816645
136,0.000376359567363311
137,0.000293004763853316
138,0.00035278447142109
139,0.000340154955737757
140,0.000336787084888869
141,0.000358678245406645
142,0.000353626439133312
143,0.000238276862558875
144,0.000392356953895532
145,0.000309002150385537
146,0.000229015217724431
147,0.000327525440054425
148,0.000381411373636644
149,0.000317421827507759
150,0.000295530666989982
151,0.000292162796141094
152,0.000359520213118867
153,0.000241644733407763
154,0.000261009990788873
155,0.000282059183594428
156,0.000303108376399982
157,0.000283743119018872
158,0.000904273322926612
159,0.000304792311824426
160,0.00035278447142109
161,0.000218911605177765
162,0.000277007377321094
163,0.000265219829349984
164,0.00032584150462998
165,0.000262693926213318
166,0.000154080091336657
167,0.000245854571968874
168,0.000257642119939985
169,0.000258484087652207
170,0.000320789698356647
171,0.000191968638386655
172,0.000261851958501095
173,0.000256800152227762
174,0.000226489314587764
175,0.000266061797062206
176,0.000278691312745539
177,0.000213017831192209
178,0.000239960797983319
179,0.000212175863479987
180,0.000210491928055543
181,0.000175129284142212
182,0.000170919445581101
183,0.000184390928976656
184,0.000191968638386655
185,0.000170919445581101
186,0.000179339122703323
187,0.000170077477868879
188,0.00027532344189665
189,0.000229015217724431
190,0.0001784971549911
191,0.000270271635623317
192,0.000285427054443316
193,0.000193652573811099
194,0.000207124057206654
195,0.000185232896688878
196,0.000189442735249989
197,0.000222279476026653
198,0.000168393542444434
199,0.000180181090415545
200,0.000261851958501095
201,0.000148186317351102
202,0.000189442735249989
203,0.000138082704804436
204,0.00016670960701999
205,0.000158289929897768
206,0.000157447962185546
207,0.000114507608862215
208,0.000245012604256652
209,0.000130504995394437
210,0.000149870252775547
211,0.00015913189760999
212,0.00015492205904888
213,0.00016670960701999
214,0.000143976478789991
215,0.00015913189760999
216,0.000207966024918876
217,0.000171761413293323
218,0.000158289929897768
219,0.000211333895767765
220,0.000162499768458879
221,0.000169235510156657
222,0.000156605994473324
223,0.000189442735249989
224,0.000191126670674433
225,0.000213859798904432
226,0.000155764026761102
227,0.000153238123624435
228,0.000185232896688878
229,0.000142292543365547
230,0.000136398769379992
231,0.000133030898531103
232,0.000189442735249989
233,7.15672555388846e-05
234,0.000117875479711104
235,0.000122085318272215
236,0.000159973865322213
237,0.000114507608862215
238,0.000115349576574438
239,0.000134714833955547
240,0.00016670960701999
241,0.000126295156833326
242,9.09325129199945e-05
243,8.58807066466615e-05
244,0.00011619154428666
245,8.50387389344393e-05
246,8.92485774955502e-05
247,0.000120401382847771
248,0.000213017831192209
249,0.000223963411451098
250,0.000175129284142212
251,0.000138082704804436
252,0.000165867639307768
253,0.000149870252775547
254,0.000103562028603327
255,9.26164483444389e-05
256,0.000128821059969992
257,8.16708680855506e-05
258,9.26164483444389e-05
259,8.92485774955502e-05
260,0.000144818446502214
261,9.68262869055497e-05
262,0.000250906378242207
263,0.00010861383487666
264,0.000201230283221099
265,0.00011619154428666
266,0.000109455802588882
267,7.8302997236662e-05
268,0.000144818446502214
269,8.41967712222172e-05
270,0.000222279476026653
271,0.000141450575653325
272,0.00013555680166777
273,7.24092232511068e-05
274,0.000103562028603327
275,8.67226743588837e-05
276,0.000102720060891105
277,6.65154492655516e-05
278,7.74610295244398e-05
279,8.50387389344393e-05
280,8.8406609783328e-05
281,0.000100194157754438
282,8.16708680855506e-05
283,6.14636429922185e-05
284,7.74610295244398e-05
285,5.30439658699968e-05
286,6.23056107044407e-05
287,6.3989546128885e-05
288,0.000100194157754438
289,7.49351263877733e-05
290,4.46242887477751e-05
291,7.74610295244398e-05
292,7.07252878266624e-05
293,6.31475784166629e-05
294,7.49351263877733e-05
295,5.8937739855552e-05
296,9.17744806322167e-05
297,8.58807066466615e-05
298,8.41967712222172e-05
299,9.68262869055497e-05
300,0.000132188930818881
301,0.000104403996315549
302,8.25128357977728e-05
303,7.40931586755511e-05
304,0.000106087931739994
305,5.72538044311077e-05
306,6.81993846899959e-05
307,6.14636429922185e-05
308,9.09325129199945e-05
309,5.80957721433299e-05
310,6.98833201144403e-05
311,0.000101878093178883
312,7.99869326611063e-05
313,6.90413524022181e-05
314,6.14636429922185e-05
315,6.23056107044407e-05
316,8.41967712222172e-05
317,5.05180627333303e-05
318,6.90413524022181e-05
319,0.000110297770301104
320,8.58807066466615e-05
321,0.00010861383487666
322,0.000107771867164438
323,7.24092232511068e-05
324,8.16708680855506e-05
325,5.97797075677742e-05
326,8.25128357977728e-05
327,6.3989546128885e-05
328,6.98833201144403e-05
329,8.50387389344393e-05
330,0.000114507608862215
331,5.30439658699968e-05
332,0.000122927285984437
333,5.22019981577746e-05
334,9.59843191933276e-05
335,6.23056107044407e-05
336,9.17744806322167e-05
337,4.8834127308886e-05
338,6.65154492655516e-05
339,4.46242887477751e-05
340,0.000101878093178883
341,4.63082241722194e-05
342,7.07252878266624e-05
343,6.56734815533294e-05
344,9.85102223299941e-05
345,5.47279012944412e-05
346,8.41967712222172e-05
347,0.000165867639307768
348,0.000101036125466661
349,6.81993846899959e-05
350,0.000142292543365547
351,5.05180627333303e-05
352,0.000100194157754438
353,9.00905452077724e-05
354,7.15672555388846e-05
355,4.63082241722194e-05
356,8.58807066466615e-05
357,4.54662564599973e-05
358,3.78885470499977e-05
359,4.29403533233308e-05
360,8.50387389344393e-05
361,5.64118367188855e-05
362,4.96760950211081e-05
363,6.81993846899959e-05
364,7.91449649488841e-05
365,4.71501918844416e-05
366,6.48315138411072e-05
367,6.14636429922185e-05
368,4.54662564599973e-05
369,9.00905452077724e-05
370,6.14636429922185e-05
371,7.8302997236662e-05
372,6.90413524022181e-05
373,4.29403533233308e-05
374,6.65154492655516e-05
375,5.97797075677742e-05
376,6.48315138411072e-05
377,6.81993846899959e-05
378,5.64118367188855e-05
379,6.06216752799964e-05
380,6.3989546128885e-05
381,7.91449649488841e-05
382,6.73574169777737e-05
383,5.47279012944412e-05
384,9.76682546177719e-05
385,8.75646420711059e-05
386,8.92485774955502e-05
387,0.000104403996315549
388,9.76682546177719e-05
389,5.72538044311077e-05
390,7.49351263877733e-05
391,6.23056107044407e-05
392,9.76682546177719e-05
393,5.80957721433299e-05
394,5.72538044311077e-05
395,7.40931586755511e-05
396,8.75646420711059e-05
397,5.97797075677742e-05
398,7.66190618122176e-05
399,5.72538044311077e-05
400,5.64118367188855e-05
401,7.99869326611063e-05
402,7.99869326611063e-05
403,5.13600304455525e-05
404,4.79921595966638e-05
405,5.22019981577746e-05
406,2.86269022155538e-05
407,0.000157447962185546
408,7.99869326611063e-05
409,4.54662564599973e-05
410,3.95724824744421e-05
411,3.4520676201109e-05
412,6.3989546128885e-05
413,7.8302997236662e-05
414,5.72538044311077e-05
415,2.52590313666652e-05
416,4.79921595966638e-05
417,6.23056107044407e-05
418,3.11528053522204e-05
419,5.47279012944412e-05
420,3.78885470499977e-05
421,5.72538044311077e-05
422,4.79921595966638e-05
423,3.11528053522204e-05
424,4.20983856111086e-05
425,4.8834127308886e-05
426,3.19947730644425e-05
427,5.55698690066633e-05
428,3.03108376399982e-05
429,3.62046116255534e-05
430,5.64118367188855e-05
431,2.52590313666652e-05
432,4.71501918844416e-05
433,3.28367407766647e-05
434,3.95724824744421e-05
435,3.28367407766647e-05
436,5.47279012944412e-05
437,3.78885470499977e-05
438,4.20983856111086e-05
439,6.06216752799964e-05
440,3.95724824744421e-05
441,3.11528053522204e-05
442,3.28367407766647e-05
443,2.86269022155538e-05
444,3.03108376399982e-05
445,3.70465793377756e-05
446,0.000180181090415545
447,2.61009990788873e-05
448,3.36787084888869e-05
449,3.36787084888869e-05
450,5.3885933582219e-05
451,6.3989546128885e-05
452,4.96760950211081e-05
453,3.78885470499977e-05
454,3.95724824744421e-05
455,7.40931586755511e-05
456,5.8937739855552e-05
457,2.61009990788873e-05
458,5.72538044311077e-05
459,4.8834127308886e-05
460,5.72538044311077e-05
461,4.71501918844416e-05
462,2.4417063654443e-05
463,7.99869326611063e-05
464,6.56734815533294e-05
465,3.4520676201109e-05
466,7.07252878266624e-05
467,4.46242887477751e-05
468,2.86269022155538e-05
469,3.78885470499977e-05
470,3.78885470499977e-05
471,2.77849345033317e-05
472,5.3885933582219e-05
473,4.37823210355529e-05
474,4.20983856111086e-05
475,3.78885470499977e-05
476,3.11528053522204e-05
477,3.53626439133312e-05
478,4.20983856111086e-05
479,7.49351263877733e-05
480,2.69429667911095e-05
481,2.52590313666652e-05
482,2.10491928055543e-05
483,6.73574169777737e-05
484,3.28367407766647e-05
485,2.9468869927776e-05
486,2.9468869927776e-05
487,4.12564178988864e-05
488,4.63082241722194e-05
489,9.93521900422163e-05
490,3.53626439133312e-05
491,3.28367407766647e-05
492,3.53626439133312e-05
493,2.9468869927776e-05
494,3.03108376399982e-05
495,3.87305147622199e-05
496,5.30439658699968e-05
497,3.78885470499977e-05
498,3.19947730644425e-05
499,2.18911605177765e-05
500,3.62046116255534e-05
501,3.62046116255534e-05
502,3.87305147622199e-05
503,2.27331282299986e-05
504,3.28367407766647e-05
505,3.11528053522204e-05
506,2.02072250933321e-05
507,2.61009990788873e-05
508,2.02072250933321e-05
509,2.52590313666652e-05
510,2.18911605177765e-05
511,2.52590313666652e-05
512,2.52590313666652e-05
513,3.36787084888869e-05
514,2.18911605177765e-05
515,4.54662564599973e-05
516,2.18911605177765e-05
517,3.28367407766647e-05
518,4.37823210355529e-05
519,4.71501918844416e-05
520,2.9468869927776e-05
521,2.02072250933321e-05
522,4.37823210355529e-05
523,4.04144501866642e-05
524,8.16708680855506e-05
525,3.78885470499977e-05
526,7.74610295244398e-05
527,4.04144501866642e-05
528,3.28367407766647e-05
529,0.000179339122703323
530,0.000336787084888869
531,0.00034520676201109
532,4.96760950211081e-05
533,2.18911605177765e-05
534,3.4520676201109e-05
535,2.35750959422208e-05
536,3.28367407766647e-05
537,2.18911605177765e-05
538,2.4417063654443e-05
539,2.4417063654443e-05
540,3.95724824744421e-05
541,7.07252878266624e-05
542,3.53626439133312e-05
543,6.56734815533294e-05
544,4.63082241722194e-05
545,2.52590313666652e-05
546,1.76813219566656e-05
547,3.70465793377756e-05
548,2.02072250933321e-05
549,2.77849345033317e-05
550,3.87305147622199e-05
551,3.03108376399982e-05
552,2.9468869927776e-05
553,3.53626439133312e-05
554,2.52590313666652e-05
555,2.4417063654443e-05
556,3.62046116255534e-05
557,1.68393542444434e-05
558,3.95724824744421e-05
559,3.11528053522204e-05
560,6.31475784166629e-05
561,2.02072250933321e-05
562,3.87305147622199e-05
563,1.85232896688878e-05
564,3.53626439133312e-05
565,2.4417063654443e-05
566,2.69429667911095e-05
567,2.9468869927776e-05
568,2.77849345033317e-05
569,3.4520676201109e-05
570,5.13600304455525e-05
571,3.03108376399982e-05
572,3.11528053522204e-05
573,3.03108376399982e-05
574,2.52590313666652e-05
575,2.27331282299986e-05
576,3.28367407766647e-05
577,1.59973865322213e-05
578,4.46242887477751e-05
579,3.03108376399982e-05
580,3.19947730644425e-05
581,3.87305147622199e-05
582,2.86269022155538e-05
583,3.11528053522204e-05
584,3.28367407766647e-05
585,4.20983856111086e-05
586,2.52590313666652e-05
587,4.79921595966638e-05
588,4.37823210355529e-05
589,3.19947730644425e-05
590,3.78885470499977e-05
591,3.53626439133312e-05
592,3.95724824744421e-05
593,2.86269022155538e-05
594,4.12564178988864e-05
595,5.30439658699968e-05
596,1.34714833955547e-05
597,2.10491928055543e-05
598,2.02072250933321e-05
599,1.43134511077769e-05
600,2.69429667911095e-05
601,3.4520676201109e-05
602,2.18911605177765e-05
603,3.36787084888869e-05
604,2.69429667911095e-05
605,1.17875479711104e-05
606,2.02072250933321e-05
607,2.69429667911095e-05
608,3.78885470499977e-05
609,1.76813219566656e-05
610,1.936525738111e-05
611,1.85232896688878e-05
612,2.9468869927776e-05
613,3.70465793377756e-05
614,1.43134511077769e-05
615,1.59973865322213e-05
616,1.68393542444434e-05
617,2.4417063654443e-05
618,4.71501918844416e-05
619,1.68393542444434e-05
620,4.12564178988864e-05
621,1.59973865322213e-05
622,2.02072250933321e-05
623,2.69429667911095e-05
624,1.43134511077769e-05
625,7.49351263877733e-05
626,2.77849345033317e-05
627,1.85232896688878e-05
628,1.34714833955547e-05
629,2.02072250933321e-05
630,1.09455802588882e-05
631,3.03108376399982e-05
632,3.19947730644425e-05
633,1.34714833955547e-05
634,3.4520676201109e-05
635,1.76813219566656e-05
636,4.04144501866642e-05
637,2.27331282299986e-05
638,1.51554188199991e-05
639,3.19947730644425e-05
640,1.59973865322213e-05
641,1.01036125466661e-05
642,1.936525738111e-05
643,2.27331282299986e-05
644,2.61009990788873e-05
645,1.85232896688878e-05
646,1.43134511077769e-05
647,1.936525738111e-05
648,2.52590313666652e-05
649,1.68393542444434e-05
650,2.18911605177765e-05
651,1.34714833955547e-05
652,1.43134511077769e-05
653,1.26295156833326e-05
654,1.59973865322213e-05
655,9.26164483444389e-06
656,2.52590313666652e-05
657,2.35750959422208e-05
658,1.34714833955547e-05
659,1.01036125466661e-05
660,2.86269022155538e-05
661,1.51554188199991e-05
662,1.26295156833326e-05
663,1.01036125466661e-05
664,3.36787084888869e-05
665,1.68393542444434e-05
666,3.11528053522204e-05
667,2.61009990788873e-05
668,3.36787084888869e-05
669,1.51554188199991e-05
670,1.936525738111e-05
671,2.27331282299986e-05
672,1.76813219566656e-05
673,1.85232896688878e-05
674,9.26164483444389e-06
675,1.59973865322213e-05
676,3.78885470499977e-05
677,1.936525738111e-05
678,1.85232896688878e-05
679,2.61009990788873e-05
680,3.62046116255534e-05
681,1.09455802588882e-05
682,2.69429667911095e-05
683,1.85232896688878e-05
684,1.17875479711104e-05
685,1.26295156833326e-05
686,2.18911605177765e-05
687,9.26164483444389e-06
688,2.18911605177765e-05
689,1.43134511077769e-05
690,1.68393542444434e-05
691,1.59973865322213e-05
692,1.85232896688878e-05
693,2.4417063654443e-05
694,5.05180627333303e-06
695,2.02072250933321e-05
696,1.09455802588882e-05
697,9.26164483444389e-06
698,1.26295156833326e-05
699,1.936525738111e-05
700,1.68393542444434e-05
701,2.4417063654443e-05
702,2.18911605177765e-05
703,2.27331282299986e-05
704,3.95724824744421e-05
705,1.936525738111e-05
706,1.936525738111e-05
707,2.61009990788873e-05
708,3.19947730644425e-05
709,6.73574169777737e-06
710,1.51554188199991e-05
711,1.68393542444434e-05
712,1.17875479711104e-05
713,1.936525738111e-05
714,3.95724824744421e-05
715,5.8937739855552e-06
716,1.59973865322213e-05
717,1.26295156833326e-05
718,1.85232896688878e-05
719,1.34714833955547e-05
720,1.68393542444434e-05
721,6.73574169777737e-06
722,5.8937739855552e-06
723,1.43134511077769e-05
724,2.69429667911095e-05
725,2.86269022155538e-05
726,1.936525738111e-05
727,1.17875479711104e-05
728,1.85232896688878e-05
729,3.28367407766647e-05
730,2.18911605177765e-05
731,1.43134511077769e-05
732,1.34714833955547e-05
733,1.26295156833326e-05
734,1.17875479711104e-05
735,1.26295156833326e-05
736,1.43134511077769e-05
737,1.43134511077769e-05
738,4.20983856111086e-06
739,1.01036125466661e-05
740,2.4417063654443e-05
741,2.69429667911095e-05
742,2.10491928055543e-05
743,1.43134511077769e-05
744,2.02072250933321e-05
745,1.01036125466661e-05
746,3.87305147622199e-05
747,2.69429667911095e-05
748,2.77849345033317e-05
749,1.68393542444434e-05
750,1.76813219566656e-05
751,1.936525738111e-05
752,2.35750959422208e-05
753,1.68393542444434e-05
754,2.18911605177765e-05
755,2.27331282299986e-05
756,4.04144501866642e-05
757,3.11528053522204e-05
758,3.03108376399982e-05
759,1.43134511077769e-05
760,3.19947730644425e-05
761,9.26164483444389e-06
762,2.61009990788873e-05
763,1.34714833955547e-05
764,1.59973865322213e-05
765,2.69429667911095e-05
766,2.35750959422208e-05
767,3.36787084888869e-05
768,3.19947730644425e-05
769,1.76813219566656e-05
770,1.51554188199991e-05
771,1.17875479711104e-05
772,7.57770940999955e-06
773,1.26295156833326e-05
774,2.10491928055543e-05
775,2.02072250933321e-05
776,1.51554188199991e-05
777,1.59973865322213e-05
778,2.86269022155538e-05
779,1.51554188199991e-05
780,1.51554188199991e-05
781,8.41967712222172e-06
782,1.59973865322213e-05
783,1.17875479711104e-05
784,8.41967712222172e-06
785,2.02072250933321e-05
786,5.05180627333303e-06
787,1.09455802588882e-05
788,3.78885470499977e-05
789,2.69429667911095e-05
790,2.61009990788873e-05
791,2.69429667911095e-05
792,1.85232896688878e-05
793,1.43134511077769e-05
794,3.87305147622199e-05
795,2.69429667911095e-05
796,1.85232896688878e-05
797,2.18911605177765e-05
798,1.76813219566656e-05
799,1.76813219566656e-05
800,1.59973865322213e-05
801,1.59973865322213e-05
802,2.35750959422208e-05
803,2.02072250933321e-05
804,7.57770940999955e-06
805,3.62046116255534e-05
806,2.4417063654443e-05
807,1.68393542444434e-05
808,1.09455802588882e-05
809,1.936525738111e-05
810,3.4520676201109e-05
811,2.18911605177765e-05
812,2.35750959422208e-05
813,1.76813219566656e-05
814,1.51554188199991e-05
815,2.4417063654443e-05
816,2.27331282299986e-05
817,2.52590313666652e-05
818,2.27331282299986e-05
819,1.43134511077769e-05
820,5.05180627333303e-06
821,1.09455802588882e-05
822,2.86269022155538e-05
823,2.61009990788873e-05
824,1.85232896688878e-05
825,1.936525738111e-05
826,1.59973865322213e-05
827,1.936525738111e-05
828,1.09455802588882e-05
829,1.76813219566656e-05
830,1.26295156833326e-05
831,4.20983856111086e-06
832,7.57770940999955e-06
833,1.01036125466661e-05
834,1.59973865322213e-05
835,5.8937739855552e-06
836,1.09455802588882e-05
837,1.76813219566656e-05
838,3.03108376399982e-05
839,1.34714833955547e-05
840,3.87305147622199e-05
841,2.77849345033317e-05
842,2.4417063654443e-05
843,5.8937739855552e-06
844,1.34714833955547e-05
845,1.76813219566656e-05
846,5.8937739855552e-06
847,1.09455802588882e-05
848,1.09455802588882e-05
849,1.01036125466661e-05
850,2.9468869927776e-05
851,4.20983856111086e-06
852,1.85232896688878e-05
853,8.41967712222172e-06
854,1.17875479711104e-05
855,1.01036125466661e-05
856,2.9468869927776e-05
857,6.73574169777737e-06
858,4.20983856111086e-06
859,1.09455802588882e-05
860,1.85232896688878e-05
861,1.01036125466661e-05
862,2.02072250933321e-05
863,2.18911605177765e-05
864,2.02072250933321e-05
865,7.57770940999955e-06
866,5.05180627333303e-06
867,1.936525738111e-05
868,7.57770940999955e-06
869,1.09455802588882e-05
870,1.68393542444434e-05
871,5.05180627333303e-06
872,1.01036125466661e-05
873,8.41967712222172e-07
874,1.26295156833326e-05
875,1.85232896688878e-05
876,8.41967712222172e-06
877,8.41967712222172e-06
878,1.17875479711104e-05
879,9.26164483444389e-06
880,5.8937739855552e-06
881,4.20983856111086e-06
882,1.51554188199991e-05
883,2.02072250933321e-05
884,1.01036125466661e-05
885,4.20983856111086e-06
886,1.09455802588882e-05
887,3.19947730644425e-05
888,1.76813219566656e-05
889,1.09455802588882e-05
890,1.17875479711104e-05
891,7.57770940999955e-06
892,3.78885470499977e-05
893,1.26295156833326e-05
894,2.27331282299986e-05
895,5.05180627333303e-06
896,8.41967712222172e-06
897,1.26295156833326e-05
898,1.85232896688878e-05
899,7.57770940999955e-06
900,2.52590313666652e-06
901,1.68393542444434e-05
902,5.05180627333303e-06
903,8.41967712222172e-06
904,9.26164483444389e-06
905,5.8937739855552e-06
906,1.09455802588882e-05
907,2.02072250933321e-05
908,9.26164483444389e-06
909,1.26295156833326e-05
910,2.02072250933321e-05
911,5.05180627333303e-06
912,5.05180627333303e-06
913,2.27331282299986e-05
914,3.36787084888869e-06
915,9.26164483444389e-06
916,2.52590313666652e-06
917,6.73574169777737e-06
918,9.26164483444389e-06
919,2.52590313666652e-06
920,1.936525738111e-05
921,6.73574169777737e-06
922,7.57770940999955e-06
923,4.20983856111086e-06
924,1.59973865322213e-05
925,2.27331282299986e-05
926,1.09455802588882e-05
927,1.01036125466661e-05
928,1.68393542444434e-06
929,3.95724824744421e-05
930,2.10491928055543e-05
931,7.57770940999955e-06
932,3.11528053522204e-05
933,1.34714833955547e-05
934,5.8937739855552e-06
935,5.8937739855552e-06
936,2.10491928055543e-05
937,1.76813219566656e-05
938,1.34714833955547e-05
939,4.20983856111086e-06
940,5.05180627333303e-06
941,5.05180627333303e-06
942,9.26164483444389e-06
943,4.20983856111086e-06
944,9.26164483444389e-06
945,1.26295156833326e-05
946,6.73574169777737e-06
947,5.05180627333303e-06
948,7.57770940999955e-06
949,1.85232896688878e-05
950,2.4417063654443e-05
951,1.34714833955547e-05
952,1.34714833955547e-05
953,1.68393542444434e-05
954,1.17875479711104e-05
955,1.85232896688878e-05
956,1.17875479711104e-05
957,6.73574169777737e-06
958,1.17875479711104e-05
959,5.05180627333303e-06
960,1.68393542444434e-06
961,9.26164483444389e-06
962,9.26164483444389e-06
963,1.17875479711104e-05
964,1.51554188199991e-05
965,1.26295156833326e-05
966,9.26164483444389e-06
967,1.51554188199991e-05
968,1.26295156833326e-05
969,1.59973865322213e-05
970,3.36787084888869e-06
971,9.26164483444389e-06
972,1.68393542444434e-06
973,5.8937739855552e-06
974,5.05180627333303e-06
975,1.09455802588882e-05
976,5.05180627333303e-06
977,1.43134511077769e-05
978,1.01036125466661e-05
979,1.26295156833326e-05
980,2.27331282299986e-05
981,1.43134511077769e-05
982,1.26295156833326e-05
983,1.43134511077769e-05
984,2.52590313666652e-06
985,7.57770940999955e-06
986,7.57770940999955e-06
987,6.73574169777737e-06
988,3.36787084888869e-06
989,1.59973865322213e-05
990,1.68393542444434e-05
991,5.8937739855552e-06
992,9.26164483444389e-06
993,5.8937739855552e-06
994,6.73574169777737e-06
995,1.85232896688878e-05
996,8.41967712222172e-07
997,1.43134511077769e-05
998,1.51554188199991e-05
999,1.85232896688878e-05
1000,1.68393542444434e-05
1001,2.18911605177765e-05
1002,1.43134511077769e-05
1003,8.41967712222172e-06
1004,1.09455802588882e-05
1005,6.73574169777737e-06
1006,1.59973865322213e-05
1007,4.20983856111086e-06
1008,5.8937739855552e-06
1009,8.41967712222172e-06
1010,1.01036125466661e-05
1011,9.26164483444389e-06
1012,1.51554188199991e-05
1013,1.34714833955547e-05
1014,1.34714833955547e-05
1015,5.8937739855552e-06
1016,1.01036125466661e-05
1017,2.86269022155538e-05
1018,2.4417063654443e-05
1019,7.57770940999955e-06
1020,1.17875479711104e-05
1021,2.10491928055543e-05
1022,1.01036125466661e-05
1023,4.20983856111086e-06
1024,6.73574169777737e-06
1025,1.26295156833326e-05
1026,2.4417063654443e-05
1027,4.20983856111086e-06
1028,1.34714833955547e-05
1029,1.51554188199991e-05
1030,1.26295156833326e-05
1031,1.09455802588882e-05
1032,6.73574169777737e-06
1033,1.59973865322213e-05
1034,1.17875479711104e-05
1035,1.01036125466661e-05
1036,8.41967712222172e-06
1037,6.73574169777737e-06
1038,1.09455802588882e-05
1039,1.34714833955547e-05
1040,1.34714833955547e-05
1041,1.01036125466661e-05
1042,9.26164483444389e-06
1043,1.51554188199991e-05
1044,6.73574169777737e-06
1045,1.26295156833326e-05
1046,1.01036125466661e-05
1047,7.57770940999955e-06
1048,5.05180627333303e-06
1049,6.73574169777737e-06
1050,1.01036125466661e-05
1051,1.43134511077769e-05
1052,1.17875479711104e-05
1053,2.02072250933321e-05
1054,1.51554188199991e-05
1055,6.73574169777737e-06
1056,2.61009990788873e-05
1057,8.41967712222172e-06
1058,8.41967712222172e-06
1059,5.8937739855552e-06
1060,7.57770940999955e-06
1061,2.52590313666652e-06
1062,3.36787084888869e-06
1063,1.51554188199991e-05
1064,7.57770940999955e-06
1065,4.20983856111086e-06
1066,5.05180627333303e-06
1067,6.73574169777737e-06
1068,2.27331282299986e-05
1069,6.73574169777737e-06
1070,1.01036125466661e-05
1071,5.05180627333303e-06
1072,8.41967712222172e-06
1073,4.20983856111086e-06
1074,2.52590313666652e-06
1075,5.8937739855552e-06
1076,8.41967712222172e-06
1077,5.05180627333303e-06
1078,1.01036125466661e-05
1079,1.76813219566656e-05
1080,7.57770940999955e-06
1081,5.05180627333303e-06
1082,7.57770940999955e-06
1083,4.20983856111086e-06
1084,9.26164483444389e-06
1085,8.41967712222172e-06
1086,1.17875479711104e-05
1087,1.76813219566656e-05
1088,1.09455802588882e-05
1089,1.09455802588882e-05
1090,2.18911605177765e-05
1091,1.09455802588882e-05
1092,7.57770940999955e-06
1093,5.05180627333303e-06
1094,8.41967712222172e-06
1095,3.36787084888869e-06
1096,3.36787084888869e-06
1097,3.4520676201109e-05
1098,6.73574169777737e-06
1099,4.20983856111086e-06
1100,3.36787084888869e-06
1101,5.05180627333303e-06
1102,1.01036125466661e-05
1103,7.57770940999955e-06
1104,6.73574169777737e-06
1105,1.34714833955547e-05
1106,1.59973865322213e-05
1107,3.36787084888869e-06
1108,7.57770940999955e-06
1109,1.51554188199991e-05
1110,7.57770940999955e-06
1112,2.52590313666652e-06
1113,1.43134511077769e-05
1114,1.34714833955547e-05
1115,7.57770940999955e-06
1116,1.68393542444434e-05
1117,1.17875479711104e-05
1118,1.76813219566656e-05
1119,4.20983856111086e-06
1120,1.17875479711104e-05
1121,7.57770940999955e-06
1122,1.34714833955547e-05
1123,1.51554188199991e-05
1124,5.05180627333303e-06
1125,2.10491928055543e-05
1126,8.41967712222172e-06
1127,2.52590313666652e-06
1128,7.57770940999955e-06
1129,1.17875479711104e-05
1130,1.51554188199991e-05
1131,9.26164483444389e-06
1132,6.73574169777737e-06
1133,3.36787084888869e-06
1134,1.76813219566656e-05
1135,7.57770940999955e-06
1136,2.18911605177765e-05
1137,6.73574169777737e-06
1138,4.20983856111086e-06
1139,5.8937739855552e-06
1140,5.8937739855552e-06
1141,3.36787084888869e-06
1142,3.53626439133312e-05
1143,5.05180627333303e-06
1144,5.8937739855552e-06
1145,2.52590313666652e-06
1146,2.52590313666652e-06
1147,3.36787084888869e-06
1148,2.52590313666652e-06
1149,1.26295156833326e-05
1150,7.57770940999955e-06
1151,1.26295156833326e-05
1152,1.26295156833326e-05
1153,3.36787084888869e-06
1154,5.8937739855552e-06
1155,1.59973865322213e-05
1156,7.57770940999955e-06
1157,6.73574169777737e-06
1158,8.41967712222172e-06
1159,5.05180627333303e-06
1160,1.09455802588882e-05
1161,9.26164483444389e-06
1162,1.51554188199991e-05
1163,1.59973865322213e-05
1164,1.01036125466661e-05
1165,7.57770940999955e-06
1166,2.27331282299986e-05
1167,7.57770940999955e-06
1168,5.8937739855552e-06
1169,3.36787084888869e-06
1170,4.20983856111086e-06
1171,2.52590313666652e-06
1172,3.36787084888869e-06
1173,4.20983856111086e-06
1174,7.57770940999955e-06
1175,1.01036125466661e-05
1176,6.73574169777737e-06
1177,1.34714833955547e-05
1178,5.05180627333303e-06
1179,2.52590313666652e-06
1180,5.8937739855552e-06
1181,1.01036125466661e-05
1182,3.36787084888869e-06
1183,6.73574169777737e-06
1184,7.57770940999955e-06
1185,1.51554188199991e-05
1186,5.8937739855552e-06
1187,9.26164483444389e-06
1188,1.43134511077769e-05
1189,2.27331282299986e-05
1190,2.35750959422208e-05
1191,5.05180627333303e-06
1192,2.52590313666652e-06
1193,7.57770940999955e-06
1194,1.17875479711104e-05
1195,1.17875479711104e-05
1196,5.8937739855552e-06
1197,1.26295156833326e-05
1198,5.8937739855552e-06
1199,2.52590313666652e-06
1200,8.41967712222172e-06
1201,1.01036125466661e-05
1202,8.41967712222172e-06
1203,6.73574169777737e-06
1204,6.73574169777737e-06
1205,3.36787084888869e-06
1206,1.09455802588882e-05
1207,1.68393542444434e-06
1208,4.20983856111086e-06
1209,3.36787084888869e-06
1210,2.27331282299986e-05
1211,1.09455802588882e-05
1212,1.09455802588882e-05
1213,1.51554188199991e-05
1214,7.57770940999955e-06
1215,8.41967712222172e-06
1216,6.73574169777737e-06
1217,5.05180627333303e-06
1218,9.26164483444389e-06
1219,6.73574169777737e-06
1220,4.20983856111086e-06
1221,1.17875479711104e-05
1222,5.05180627333303e-06
1223,1.01036125466661e-05
1224,2.02072250933321e-05
1225,6.73574169777737e-06
1226,1.01036125466661e-05
1227,1.09455802588882e-05
1228,1.68393542444434e-06
1229,7.57770940999955e-06
1230,5.05180627333303e-06
1231,8.41967712222172e-07
1232,1.68393542444434e-06
1233,5.8937739855552e-06
1234,7.57770940999955e-06
1235,8.41967712222172e-06
1236,1.26295156833326e-05
1237,1.68393542444434e-06
1238,1.26295156833326e-05
1239,1.68393542444434e-06
1240,8.41967712222172e-07
1241,6.73574169777737e-06
1242,5.05180627333303e-06
1243,3.36787084888869e-06
1244,3.36787084888869e-06
1245,4.20983856111086e-06
1246,1.51554188199991e-05
1247,7.57770940999955e-06
1248,2.52590313666652e-06
1249,1.09455802588882e-05
1250,8.41967712222172e-06
1251,5.8937739855552e-06
1252,3.36787084888869e-06
1253,2.52590313666652e-06
1254,1.26295156833326e-05
1255,1.34714833955547e-05
1256,3.36787084888869e-06
1257,1.68393542444434e-06
1258,1.01036125466661e-05
1259,5.8937739855552e-06
1260,5.8937739855552e-06
1261,1.68393542444434e-06
1262,5.8937739855552e-06
1263,7.57770940999955e-06
1264,8.41967712222172e-07
1266,1.01036125466661e-05
1267,1.17875479711104e-05
1268,1.09455802588882e-05
1269,9.26164483444389e-06
1270,2.86269022155538e-05
1271,5.8937739855552e-06
1272,5.05180627333303e-06
1273,1.17875479711104e-05
1274,1.68393542444434e-06
1275,1.01036125466661e-05
1276,5.05180627333303e-06
1277,3.36787084888869e-06
1278,3.36787084888869e-06
1279,5.8937739855552e-06
1280,5.8937739855552e-06
1281,4.20983856111086e-06
1282,5.05180627333303e-06
1283,2.52590313666652e-06
1284,9.26164483444389e-06
1285,4.20983856111086e-06
1286,8.41967712222172e-07
1287,2.52590313666652e-06
1288,3.36787084888869e-06
1289,3.36787084888869e-06
1290,6.73574169777737e-06
1291,5.05180627333303e-06
1292,2.86269022155538e-05
1293,3.36787084888869e-06
1294,4.20983856111086e-06
1295,1.68393542444434e-06
1296,8.41967712222172e-07
1297,1.68393542444434e-06
1298,2.02072250933321e-05
1299,1.68393542444434e-06
1300,1.85232896688878e-05
1301,7.57770940999955e-06
1302,1.68393542444434e-06
1303,7.57770940999955e-06
1304,5.05180627333303e-06
1305,3.36787084888869e-06
1306,1.43134511077769e-05
1307,4.20983856111086e-06
1308,5.8937739855552e-06
1309,3.36787084888869e-06
1310,4.20983856111086e-06
1311,4.20983856111086e-06
1312,1.68393542444434e-06
1313,5.05180627333303e-06
1314,6.73574169777737e-06
1315,9.26164483444389e-06
1316,5.8937739855552e-06
1317,1.09455802588882e-05
1318,3.36787084888869e-06
1319,5.8937739855552e-06
1320,1.59973865322213e-05
1321,8.41967712222172e-07
1322,4.20983856111086e-06
1323,4.20983856111086e-06
1324,1.68393542444434e-06
1325,5.8937739855552e-06
1326,9.26164483444389e-06
1327,1.09455802588882e-05
1328,5.8937739855552e-06
1329,1.68393542444434e-06
1330,2.52590313666652e-06
1331,8.41967712222172e-07
1332,5.05180627333303e-06
1333,3.36787084888869e-06
1334,1.68393542444434e-06
1335,3.36787084888869e-06
1336,2.52590313666652e-06
1337,4.20983856111086e-06
1339,4.20983856111086e-06
1340,1.43134511077769e-05
1341,2.52590313666652e-06
1342,1.17875479711104e-05
1343,5.05180627333303e-06
1344,9.26164483444389e-06
1345,2.52590313666652e-06
1346,3.36787084888869e-06
1347,1.68393542444434e-06
1348,5.05180627333303e-06
1349,2.52590313666652e-06
1350,6.73574169777737e-06
1351,2.52590313666652e-06
1352,2.52590313666652e-05
1353,2.52590313666652e-06
1354,6.73574169777737e-06
1355,1.68393542444434e-05
1356,1.43134511077769e-05
1357,1.34714833955547e-05
1358,5.8937739855552e-05
1359,7.57770940999955e-06
1360,7.57770940999955e-06
1361,5.8937739855552e-06
1362,7.57770940999955e-06
1363,3.36787084888869e-06
1364,8.41967712222172e-06
1365,5.05180627333303e-06
1366,1.34714833955547e-05
1367,5.05180627333303e-06
1368,3.36787084888869e-06
1369,5.05180627333303e-06
1370,9.26164483444389e-06
1371,8.41967712222172e-07
1372,3.36787084888869e-06
1373,3.36787084888869e-06
1375,3.36787084888869e-06
1376,3.36787084888869e-06
1377,5.05180627333303e-06
1378,9.26164483444389e-06
1379,6.73574169777737e-06
1380,7.57770940999955e-06
1381,6.73574169777737e-06
1382,1.43134511077769e-05
1383,5.8937739855552e-06
1384,8.41967712222172e-06
1385,1.51554188199991e-05
1386,5.8937739855552e-06
1387,1.68393542444434e-06
1388,3.36787084888869e-06
1389,3.36787084888869e-06
1390,8.41967712222172e-06
1391,6.73574169777737e-06
1394,5.05180627333303e-06
1395,6.73574169777737e-06
1396,7.57770940999955e-06
1397,2.4417063654443e-05
1398,1.68393542444434e-06
1399,5.05180627333303e-06
1400,7.57770940999955e-06
1401,8.41967712222172e-06
1402,1.34714833955547e-05
1403,3.36787084888869e-06
1404,8.41967712222172e-06
1406,5.05180627333303e-06
1407,4.20983856111086e-06
1408,8.41967712222172e-07
1409,1.68393542444434e-06
1410,6.73574169777737e-06
1411,5.8937739855552e-06
1412,9.26164483444389e-06
1413,9.26164483444389e-06
1414,2.52590313666652e-06
1415,8.41967712222172e-06
1416,5.8937739855552e-06
1417,4.20983856111086e-06
1418,3.36787084888869e-06
1419,1.17875479711104e-05
1420,2.52590313666652e-06
1422,1.85232896688878e-05
1423,9.26164483444389e-06
1424,2.77849345033317e-05
1425,3.19947730644425e-05
1426,5.8937739855552e-06
1427,1.59973865322213e-05
1428,3.62046116255534e-05
1429,1.34714833955547e-05
1430,1.01036125466661e-05
1431,1.68393542444434e-06
1432,1.68393542444434e-06
1433,2.52590313666652e-06
1434,1.51554188199991e-05
1435,4.20983856111086e-06
1436,6.73574169777737e-06
1437,4.20983856111086e-06
1438,8.41967712222172e-06
1439,1.68393542444434e-06
1440,2.52590313666652e-06
1441,2.52590313666652e-06
1442,8.41967712222172e-06
1443,9.26164483444389e-06
1444,4.20983856111086e-06
1445,5.8937739855552e-06
1446,2.52590313666652e-06
1447,5.05180627333303e-06
1448,3.36787084888869e-06
1449,2.52590313666652e-06
1450,6.73574169777737e-06
1451,5.8937739855552e-06
1452,4.20983856111086e-06
1453,7.57770940999955e-06
1454,8.41967712222172e-06
1455,1.68393542444434e-06
1456,3.36787084888869e-06
1457,8.41967712222172e-07
1458,1.68393542444434e-06
1459,5.05180627333303e-06
1460,6.73574169777737e-06
1461,9.26164483444389e-06
1462,1.68393542444434e-06
1463,5.05180627333303e-06
1464,4.20983856111086e-06
1465,1.34714833955547e-05
1466,1.68393542444434e-06
1467,1.68393542444434e-06
1468,3.36787084888869e-06
1469,1.51554188199991e-05
1470,2.52590313666652e-06
1471,1.43134511077769e-05
1472,3.36787084888869e-06
1473,8.41967712222172e-06
1474,7.57770940999955e-06
1475,1.68393542444434e-06
1476,1.09455802588882e-05
1477,2.52590313666652e-06
1478,6.73574169777737e-06
1479,1.68393542444434e-06
1480,1.59973865322213e-05
1481,1.09455802588882e-05
1482,7.57770940999955e-06
1483,3.36787084888869e-06
1484,9.26164483444389e-06
1485,1.01036125466661e-05
1486,2.52590313666652e-06
1487,9.26164483444389e-06
1488,6.73574169777737e-06
1489,8.41967712222172e-07
1490,2.52590313666652e-06
1491,6.73574169777737e-06
1492,5.05180627333303e-06
1493,3.36787084888869e-06
1494,8.41967712222172e-06
1495,1.09455802588882e-05
1496,3.36787084888869e-06
1497,8.41967712222172e-06
1498,5.05180627333303e-06
1499,2.10491928055543e-05
1500,8.41967712222172e-06
1501,8.41967712222172e-07
1502,5.05180627333303e-06
1503,1.17875479711104e-05
1505,1.68393542444434e-06
1506,2.52590313666652e-06
1507,2.52590313666652e-06
1508,4.20983856111086e-06
1509,5.05180627333303e-06
1510,9.26164483444389e-06
1511,1.26295156833326e-05
1512,5.05180627333303e-06
1513,7.57770940999955e-06
1514,3.36787084888869e-06
1515,3.36787084888869e-06
1516,1.68393542444434e-06
1517,6.73574169777737e-06
1518,1.68393542444434e-06
1519,8.41967712222172e-06
1520,5.05180627333303e-06
1521,1.68393542444434e-06
1522,4.20983856111086e-06
1523,8.41967712222172e-07
1524,5.8937739855552e-06
1525,5.05180627333303e-06
1526,8.41967712222172e-06
1527,4.20983856111086e-06
1528,5.8937739855552e-06
1529,2.52590313666652e-06
1530,6.73574169777737e-06
1531,9.26164483444389e-06
1532,5.05180627333303e-06
1533,0.000101036125466661
1534,3.53626439133312e-05
1535,5.05180627333303e-06
1536,1.59973865322213e-05
1537,1.34714833955547e-05
1538,1.43134511077769e-05
1539,0.000151554188199991
1540,1.26295156833326e-05
1541,0.000129663027682214
1542,2.77849345033317e-05
1543,1.34714833955547e-05
1544,1.76813219566656e-05
1545,6.73574169777737e-06
1546,1.09455802588882e-05
1547,8.41967712222172e-06
1548,9.26164483444389e-06
1549,6.73574169777737e-06
1550,2.10491928055543e-05
1551,7.57770940999955e-06
1552,2.52590313666652e-06
1553,1.01036125466661e-05
1554,1.59973865322213e-05
1555,5.8937739855552e-06
1556,1.26295156833326e-05
1557,5.8937739855552e-06
1558,1.26295156833326e-05
1559,5.05180627333303e-06
1560,2.52590313666652e-06
1561,1.09455802588882e-05
1562,6.73574169777737e-06
1563,6.73574169777737e-06
1564,2.52590313666652e-06
1565,6.73574169777737e-06
1566,8.41967712222172e-06
1568,5.8937739855552e-06
1569,5.05180627333303e-06
1570,4.20983856111086e-06
1571,4.20983856111086e-06
1572,8.41967712222172e-07
1573,7.57770940999955e-06
1575,8.41967712222172e-07
1576,3.36787084888869e-06
1577,8.41967712222172e-07
1578,5.05180627333303e-06
1579,3.36787084888869e-06
1580,9.26164483444389e-06
1582,4.20983856111086e-06
1583,2.52590313666652e-06
1584,2.52590313666652e-06
1585,6.73574169777737e-06
1586,5.05180627333303e-06
1587,4.20983856111086e-06
1588,5.05180627333303e-06
1589,8.41967712222172e-07
1590,3.36787084888869e-06
1591,5.05180627333303e-06
1592,1.09455802588882e-05
1593,5.8937739855552e-06
1594,4.20983856111086e-06
1595,3.36787084888869e-06
1596,5.8937739855552e-06
1597,1.43134511077769e-05
1598,5.05180627333303e-06
1599,2.52590313666652e-06
1600,6.73574169777737e-06
1601,1.34714833955547e-05
1602,8.41967712222172e-07
1603,8.41967712222172e-07
1604,1.68393542444434e-06
1606,8.41967712222172e-07
1607,2.52590313666652e-06
1608,2.52590313666652e-06
1609,6.73574169777737e-06
1610,5.05180627333303e-06
1612,3.36787084888869e-06
1613,3.36787084888869e-06
1614,6.73574169777737e-06
1615,5.8937739855552e-06
1616,3.36787084888869e-06
1617,3.36787084888869e-06
1618,2.52590313666652e-06
1620,2.52590313666652e-06
1621,1.68393542444434e-06
1622,5.05180627333303e-06
1623,5.05180627333303e-06
1624,1.68393542444434e-06
1626,5.05180627333303e-06
1627,8.41967712222172e-07
1628,5.05180627333303e-06
1629,3.36787084888869e-06
1630,2.52590313666652e-06
1631,8.41967712222172e-06
1632,2.52590313666652e-06
1633,3.36787084888869e-06
1634,1.68393542444434e-06
1635,4.20983856111086e-06
1638,3.36787084888869e-06
1639,1.09455802588882e-05
1640,2.52590313666652e-06
1641,8.41967712222172e-07
1642,4.20983856111086e-06
1643,5.05180627333303e-06
1644,1.17875479711104e-05
1645,8.41967712222172e-07
1646,8.41967712222172e-06
1647,1.01036125466661e-05
1648,1.26295156833326e-05
1649,8.41967712222172e-06
1650,3.36787084888869e-06
1651,8.41967712222172e-06
1652,2.52590313666652e-06
1653,3.36787084888869e-06
1654,3.36787084888869e-06
1655,1.68393542444434e-06
1656,2.35750959422208e-05
1657,3.36787084888869e-06
1658,8.41967712222172e-07
1659,3.36787084888869e-06
1660,1.68393542444434e-06
1662,2.52590313666652e-06
1663,2.52590313666652e-06
1664,2.52590313666652e-06
1665,1.43134511077769e-05
1666,1.34714833955547e-05
1668,5.8937739855552e-06
1669,1.68393542444434e-06
1670,7.57770940999955e-06
1671,2.52590313666652e-06
1672,8.41967712222172e-06
1673,8.41967712222172e-07
1674,5.05180627333303e-06
1675,8.41967712222172e-07
1676,1.68393542444434e-06
1677,1.68393542444434e-06
1678,8.41967712222172e-07
1679,3.36787084888869e-06
1680,1.26295156833326e-05
1681,8.41967712222172e-06
1682,4.20983856111086e-06
1683,1.43134511077769e-05
1684,8.41967712222172e-06
1685,5.8937739855552e-06
1686,3.36787084888869e-06
1688,9.26164483444389e-06
1689,8.41967712222172e-06
1690,8.41967712222172e-07
1691,5.05180627333303e-06
1692,9.26164483444389e-06
1693,4.20983856111086e-06
1694,2.52590313666652e-06
1695,3.36787084888869e-06
1696,1.17875479711104e-05
1697,2.52590313666652e-06
1698,2.52590313666652e-06
1699,1.68393542444434e-06
1700,2.52590313666652e-06
1701,5.8937739855552e-06
1702,9.26164483444389e-06
1703,2.52590313666652e-06
1704,6.73574169777737e-06
1705,3.36787084888869e-06
1706,8.41967712222172e-07
1707,1.68393542444434e-06
1708,1.68393542444434e-06
1709,1.68393542444434e-06
1710,4.20983856111086e-06
1711,8.41967712222172e-07
1712,8.41967712222172e-07
1713,2.52590313666652e-06
1714,3.36787084888869e-06
1715,4.20983856111086e-06
1716,6.73574169777737e-06
1717,1.26295156833326e-05
1718,8.41967712222172e-06
1720,8.41967712222172e-07
1721,1.17875479711104e-05
1722,5.8937739855552e-06
1723,8.41967712222172e-07
1724,5.05180627333303e-06
1725,6.73574169777737e-06
1726,1.68393542444434e-06
1727,1.34714833955547e-05
1728,4.20983856111086e-06
1729,1.51554188199991e-05
1730,8.41967712222172e-06
1731,1.09455802588882e-05
1732,5.05180627333303e-06
1733,7.57770940999955e-06
1734,3.36787084888869e-06
1735,2.52590313666652e-06
1736,1.26295156833326e-05
1737,1.68393542444434e-06
1738,1.68393542444434e-06
1739,2.52590313666652e-06
1740,5.8937739855552e-06
1741,3.36787084888869e-06
1742,4.20983856111086e-06
1743,1.68393542444434e-06
1744,7.57770940999955e-06
1745,3.36787084888869e-06
1746,1.68393542444434e-06
1747,1.68393542444434e-06
1748,3.36787084888869e-06
1749,2.52590313666652e-06
1750,8.41967712222172e-07
1751,1.68393542444434e-06
1753,1.85232896688878e-05
1754,2.52590313666652e-06
1755,5.8937739855552e-06
1756,5.05180627333303e-06
1757,5.05180627333303e-06
1758,2.52590313666652e-06
1759,2.52590313666652e-06
1760,4.20983856111086e-06
1761,6.73574169777737e-06
1762,8.41967712222172e-06
1763,8.41967712222172e-06
1765,1.26295156833326e-05
1766,5.05180627333303e-06
1767,1.68393542444434e-06
1768,4.20983856111086e-06
1769,4.20983856111086e-06
1770,7.57770940999955e-06
1771,8.41967712222172e-06
1772,1.68393542444434e-06
1773,7.57770940999955e-06
1774,3.36787084888869e-06
1775,3.36787084888869e-06
1776,2.52590313666652e-06
1777,7.57770940999955e-06
1778,8.41967712222172e-06
1779,8.41967712222172e-07
1780,5.05180627333303e-06
1781,4.20983856111086e-06
1782,2.52590313666652e-06
1783,4.20983856111086e-06
1784,1.01036125466661e-05
1785,1.26295156833326e-05
1786,1.68393542444434e-06
1787,3.36787084888869e-06
1788,1.68393542444434e-06
1789,2.52590313666652e-06
1790,1.68393542444434e-06
1792,1.68393542444434e-06
1793,3.36787084888869e-06
1794,5.8937739855552e-06
1795,2.52590313666652e-06
1796,2.52590313666652e-06
1797,3.36787084888869e-06
1800,1.68393542444434e-06
1801,8.41967712222172e-07
1802,8.41967712222172e-07
1803,8.41967712222172e-07
1804,3.36787084888869e-06
1805,8.41967712222172e-07
1806,3.36787084888869e-06
1807,5.05180627333303e-06
1808,3.36787084888869e-06
1809,5.8937739855552e-06
1810,1.936525738111e-05
1811,7.57770940999955e-06
1812,3.36787084888869e-06
1813,7.57770940999955e-06
1815,2.52590313666652e-06
1816,8.41967712222172e-07
1817,9.26164483444389e-06
1818,2.52590313666652e-06
1820,1.68393542444434e-06
1821,1.01036125466661e-05
1822,4.20983856111086e-06
1823,1.68393542444434e-06
1824,6.73574169777737e-06
1825,5.8937739855552e-06
1826,1.68393542444434e-06
1827,1.68393542444434e-06
1828,1.68393542444434e-06
1829,9.26164483444389e-06
1830,6.73574169777737e-06
1831,8.41967712222172e-07
1832,1.01036125466661e-05
1833,1.68393542444434e-06
1834,8.41967712222172e-07
1835,4.20983856111086e-06
1836,1.68393542444434e-06
1837,8.41967712222172e-06
1838,3.36787084888869e-06
1839,6.73574169777737e-06
1840,5.05180627333303e-06
1841,5.05180627333303e-06
1842,7.57770940999955e-06
1843,1.17875479711104e-05
1844,5.05180627333303e-06
1845,1.68393542444434e-06
1846,1.68393542444434e-06
1847,1.68393542444434e-06
1848,8.41967712222172e-07
1849,8.41967712222172e-07
1850,1.68393542444434e-06
1851,8.41967712222172e-07
1852,1.68393542444434e-06
1855,3.36787084888869e-06
1856,8.41967712222172e-07
1857,5.05180627333303e-06
1858,3.36787084888869e-06
1859,2.52590313666652e-06
1860,8.41967712222172e-07
1861,3.36787084888869e-06
1862,8.41967712222172e-06
1863,6.73574169777737e-06
1864,1.09455802588882e-05
1865,4.20983856111086e-06
1866,8.41967712222172e-07
1867,6.73574169777737e-06
1868,7.57770940999955e-06
1869,3.36787084888869e-06
1870,3.36787084888869e-06
1871,6.73574169777737e-06
1873,3.36787084888869e-06
1874,5.05180627333303e-06
1875,4.20983856111086e-06
1876,3.36787084888869e-06
1877,5.05180627333303e-06
1878,9.26164483444389e-06
1879,5.05180627333303e-06
1880,1.68393542444434e-06
1881,8.41967712222172e-07
1882,8.41967712222172e-07
1883,3.36787084888869e-06
1885,3.36787084888869e-06
1886,5.8937739855552e-06
1887,8.41967712222172e-07
1889,8.41967712222172e-07
1890,8.41967712222172e-06
1891,6.73574169777737e-06
1892,6.73574169777737e-06
1893,5.8937739855552e-06
1894,4.20983856111086e-06
1895,5.8937739855552e-06
1896,2.52590313666652e-06
1897,6.73574169777737e-06
1898,2.52590313666652e-06
1899,1.68393542444434e-06
1900,1.68393542444434e-06
1901,2.52590313666652e-06
1902,5.8937739855552e-06
1903,5.8937739855552e-06
1905,6.73574169777737e-06
1906,1.68393542444434e-06
1907,4.20983856111086e-06
1908,3.36787084888869e-06
1909,6.73574169777737e-06
1910,8.41967712222172e-07
1911,1.09455802588882e-05
1912,1.68393542444434e-06
1913,2.52590313666652e-06
1914,4.20983856111086e-06
1915,5.05180627333303e-06
1917,1.68393542444434e-06
1918,3.36787084888869e-06
1919,2.52590313666652e-06
1921,3.36787084888869e-06
1922,3.36787084888869e-06
1923,1.68393542444434e-06
1924,2.52590313666652e-06
1926,3.36787084888869e-06
1927,1.68393542444434e-06
1928,3.36787084888869e-06
1929,2.52590313666652e-06
1930,2.52590313666652e-06
1931,4.20983856111086e-06
1932,8.41967712222172e-07
1933,1.68393542444434e-06
1934,1.68393542444434e-06
1935,3.36787084888869e-06
1936,1.76813219566656e-05
1938,2.52590313666652e-06
1940,8.41967712222172e-07
1941,1.68393542444434e-06
1942,5.8937739855552e-06
1943,1.01036125466661e-05
1944,8.41967712222172e-07
1945,3.36787084888869e-06
1946,3.36787084888869e-06
1947,8.41967712222172e-07
1948,4.20983856111086e-06
1950,1.68393542444434e-06
1951,2.52590313666652e-06
1952,1.68393542444434e-06
1953,1.43134511077769e-05
1954,2.52590313666652e-06
1956,4.20983856111086e-06
1957,1.17875479711104e-05
1958,1.34714833955547e-05
1959,8.41967712222172e-07
1960,8.41967712222172e-07
1962,2.52590313666652e-06
1963,4.20983856111086e-06
1964,4.20983856111086e-06
1965,6.73574169777737e-06
1966,1.34714833955547e-05
1968,2.52590313666652e-06
1969,4.20983856111086e-06
1970,8.41967712222172e-07
1971,3.36787084888869e-06
1973,2.77849345033317e-05
1974,1.17875479711104e-05
1975,2.52590313666652e-06
1977,1.68393542444434e-06
1978,4.20983856111086e-06
1979,1.26295156833326e-05
1980,1.68393542444434e-06
1981,5.8937739855552e-06
1982,5.05180627333303e-06
1984,5.8937739855552e-06
1985,8.41967712222172e-07
1986,2.52590313666652e-06
1987,8.41967712222172e-07
1988,3.36787084888869e-06
1989,5.8937739855552e-06
1990,8.41967712222172e-07
1991,6.73574169777737e-06
1992,1.68393542444434e-06
1993,3.36787084888869e-06
1994,1.68393542444434e-06
1995,8.41967712222172e-07
1996,2.52590313666652e-06
1998,2.52590313666652e-06
2000,1.26295156833326e-05
2001,5.05180627333303e-06
2002,1.68393542444434e-06
2004,4.20983856111086e-06
2006,2.52590313666652e-06
2007,6.73574169777737e-06
2008,3.36787084888869e-06
2009,3.36787084888869e-06
2010,8.41967712222172e-07
2012,1.68393542444434e-06
2013,1.68393542444434e-06
2016,2.52590313666652e-06
2017,8.41967712222172e-07
2020,8.41967712222172e-07
2021,1.68393542444434e-06
2022,6.90413524022181e-05
2023,5.8937739855552e-06
2025,8.41967712222172e-06
2026,4.20983856111086e-06
2027,2.52590313666652e-06
2028,8.41967712222172e-07
2029,3.36787084888869e-06
2030,2.52590313666652e-06
2031,3.36787084888869e-06
2032,4.20983856111086e-06
2033,3.36787084888869e-06
2034,8.41967712222172e-07
2035,4.20983856111086e-06
2036,1.68393542444434e-06
2037,2.52590313666652e-06
2038,2.52590313666652e-06
2039,1.68393542444434e-06
2040,4.20983856111086e-06
2041,2.52590313666652e-06
2042,7.57770940999955e-06
2043,1.68393542444434e-06
2044,1.68393542444434e-06
2045,1.68393542444434e-06
2046,2.52590313666652e-06
2049,2.52590313666652e-06
2050,1.68393542444434e-06
2052,8.41967712222172e-07
2053,2.52590313666652e-06
2054,1.68393542444434e-06
2055,4.20983856111086e-06
2056,3.36787084888869e-06
2057,1.68393542444434e-06
2058,4.20983856111086e-06
2060,4.20983856111086e-06
2061,2.52590313666652e-06
2062,1.68393542444434e-06
2063,4.20983856111086e-06
2064,5.8937739855552e-06
2065,3.36787084888869e-06
2066,3.36787084888869e-06
2067,5.05180627333303e-06
2068,1.68393542444434e-06
2070,8.41967712222172e-07
2071,6.73574169777737e-06
2073,1.68393542444434e-06
2074,1.68393542444434e-06
2075,1.09455802588882e-05
2076,1.68393542444434e-06
2078,2.52590313666652e-06
2079,3.36787084888869e-06
2080,3.36787084888869e-06
2081,1.68393542444434e-06
2082,1.68393542444434e-06
2084,1.68393542444434e-06
2085,2.52590313666652e-06
2086,1.68393542444434e-06
2087,7.57770940999955e-06
2088,7.57770940999955e-06
2089,5.05180627333303e-06
2090,4.20983856111086e-06
2091,3.36787084888869e-06
2092,8.41967712222172e-07
2093,9.26164483444389e-06
2094,3.36787084888869e-06
2095,6.73574169777737e-06
2096,3.36787084888869e-06
2097,1.68393542444434e-06
2098,5.05180627333303e-06
2099,8.41967712222172e-06
2100,2.52590313666652e-06
2101,2.52590313666652e-06
2102,2.52590313666652e-06
2103,5.05180627333303e-06
2104,2.52590313666652e-06
2105,1.68393542444434e-06
2106,1.68393542444434e-06
2107,4.20983856111086e-06
2108,3.36787084888869e-06
2109,3.36787084888869e-06
2110,1.68393542444434e-06
2111,5.05180627333303e-06
2112,2.52590313666652e-06
2113,3.36787084888869e-06
2114,1.68393542444434e-06
2115,8.41967712222172e-07
2116,9.26164483444389e-06
2117,4.20983856111086e-06
2118,7.57770940999955e-06
2119,5.8937739855552e-06
2121,1.68393542444434e-06
2122,5.05180627333303e-06
2123,3.36787084888869e-06
2124,4.20983856111086e-06
2126,1.68393542444434e-06
2127,5.05180627333303e-06
2128,3.36787084888869e-06
2129,1.68393542444434e-06
2130,3.36787084888869e-06
2131,1.68393542444434e-06
2133,4.20983856111086e-06
2134,8.41967712222172e-06
2135,5.8937739855552e-06
2136,1.68393542444434e-06
2137,1.68393542444434e-06
2138,1.68393542444434e-06
2139,5.8937739855552e-06
2140,1.17875479711104e-05
2141,8.41967712222172e-07
2142,8.41967712222172e-07
2144,8.41967712222172e-07
2145,8.41967712222172e-07
2147,4.20983856111086e-06
2148,9.26164483444389e-06
2149,4.20983856111086e-06
2150,5.8937739855552e-06
2151,2.52590313666652e-06
2152,8.41967712222172e-07
2153,1.09455802588882e-05
2154,3.36787084888869e-06
2155,3.36787084888869e-06
2156,1.43134511077769e-05
2158,1.68393542444434e-06
2159,8.41967712222172e-07
2160,7.57770940999955e-06
2161,4.20983856111086e-06
2162,6.73574169777737e-06
2163,1.68393542444434e-06
2164,8.41967712222172e-07
2165,1.68393542444434e-06
2166,1.68393542444434e-06
2167,5.05180627333303e-06
2168,5.8937739855552e-06
2169,1.68393542444434e-06
2170,1.68393542444434e-06
2171,4.20983856111086e-06
2172,1.68393542444434e-06
2173,8.41967712222172e-06
2174,8.41967712222172e-07
2175,5.05180627333303e-06
2176,6.73574169777737e-06
2177,5.8937739855552e-06
2178,1.68393542444434e-06
2180,2.52590313666652e-06
2181,1.68393542444434e-06
2182,4.20983856111086e-06
2183,1.68393542444434e-06
2184,2.52590313666652e-06
2185,7.57770940999955e-06
2186,1.68393542444434e-06
2187,3.36787084888869e-06
2188,1.68393542444434e-06
2189,8.41967712222172e-07
2190,3.36787084888869e-06
2191,2.52590313666652e-06
2192,5.05180627333303e-06
2193,8.41967712222172e-07
2194,4.20983856111086e-06
2195,8.41967712222172e-07
2196,3.36787084888869e-06
2197,8.41967712222172e-07
2198,5.8937739855552e-06
2199,8.41967712222172e-07
2200,1.68393542444434e-06
2201,1.09455802588882e-05
2202,5.05180627333303e-06
2203,8.41967712222172e-07
2204,3.36787084888869e-06
2206,7.57770940999955e-06
2207,4.20983856111086e-06
2208,5.8937739855552e-06
2209,1.01036125466661e-05
2210,3.36787084888869e-06
2211,7.57770940999955e-06
2212,5.8937739855552e-06
2213,4.20983856111086e-06
2214,8.41967712222172e-07
2215,8.41967712222172e-07
2216,6.73574169777737e-06
2217,5.8937739855552e-06
2218,5.05180627333303e-06
2219,8.41967712222172e-06
2220,4.20983856111086e-06
2221,4.20983856111086e-06
2222,4.20983856111086e-06
2223,3.36787084888869e-06
2224,5.8937739855552e-06
2225,9.26164483444389e-06
2226,5.05180627333303e-06
2227,5.05180627333303e-06
2229,4.20983856111086e-06
2230,7.57770940999955e-06
2231,2.52590313666652e-06
2232,3.36787084888869e-06
2233,1.68393542444434e-06
2234,5.05180627333303e-06
2235,7.57770940999955e-06
2236,1.68393542444434e-06
2237,1.68393542444434e-06
2238,4.20983856111086e-06
2240,8.41967712222172e-07
2241,6.73574169777737e-06
2242,8.41967712222172e-06
2243,7.57770940999955e-06
2244,5.05180627333303e-06
2245,5.8937739855552e-06
2247,5.05180627333303e-06
2251,1.68393542444434e-06
2253,3.36787084888869e-06
2254,3.36787084888869e-06
2255,5.05180627333303e-06
2257,4.20983856111086e-06
2258,3.36787084888869e-06
2259,1.68393542444434e-06
2263,8.41967712222172e-07
2264,1.68393542444434e-06
2265,3.36787084888869e-06
2266,4.20983856111086e-06
2267,3.36787084888869e-06
2268,8.41967712222172e-06
2269,6.73574169777737e-06
2270,1.68393542444434e-06
2271,3.36787084888869e-06
2272,8.41967712222172e-07
2273,1.68393542444434e-06
2274,3.36787084888869e-06
2275,3.36787084888869e-06
2276,8.41967712222172e-07
2277,5.05180627333303e-06
2278,8.41967712222172e-07
2279,2.52590313666652e-06
2280,1.68393542444434e-06
2281,1.68393542444434e-06
2284,8.41967712222172e-07
2285,1.68393542444434e-06
2286,2.52590313666652e-06
2288,8.41967712222172e-07
2289,1.68393542444434e-06
2290,4.20983856111086e-06
2291,3.36787084888869e-06
2292,8.41967712222172e-07
2293,5.05180627333303e-06
2294,8.41967712222172e-07
2295,3.36787084888869e-06
2296,3.36787084888869e-06
2297,2.52590313666652e-06
2298,3.36787084888869e-06
2299,2.52590313666652e-06
2300,8.41967712222172e-07
2301,2.52590313666652e-06
2302,8.41967712222172e-07
2303,1.68393542444434e-06
2304,2.52590313666652e-06
2305,2.52590313666652e-06
2306,8.41967712222172e-07
2307,7.57770940999955e-06
2308,5.05180627333303e-06
2309,4.20983856111086e-06
2310,4.20983856111086e-06
2312,2.52590313666652e-06
2313,1.68393542444434e-06
2314,3.36787084888869e-06
2315,1.68393542444434e-06
2316,3.36787084888869e-06
2318,1.68393542444434e-06
2319,6.73574169777737e-06
2320,8.41967712222172e-07
2322,1.68393542444434e-06
2325,1.68393542444434e-06
2327,5.8937739855552e-06
2328,1.68393542444434e-06
2329,8.41967712222172e-07
2330,1.26295156833326e-05
2331,3.36787084888869e-06
2332,2.52590313666652e-06
2333,8.41967712222172e-07
2335,2.52590313666652e-06
2338,8.41967712222172e-07
2341,5.05180627333303e-06
2342,3.36787084888869e-06
2343,1.68393542444434e-06
2345,8.41967712222172e-07
2346,3.36787084888869e-06
2347,5.05180627333303e-06
2348,3.36787084888869e-06
2350,4.20983856111086e-06
2351,1.68393542444434e-06
2352,1.68393542444434e-06
2354,2.52590313666652e-06
2357,4.20983856111086e-06
2358,3.36787084888869e-06
2360,2.52590313666652e-06
2361,2.52590313666652e-06
2364,1.68393542444434e-06
2365,1.09455802588882e-05
2366,3.36787084888869e-06
2368,2.52590313666652e-06
2370,2.52590313666652e-06
2371,3.36787084888869e-06
2372,2.52590313666652e-06
2373,5.8937739855552e-06
2374,2.52590313666652e-06
2376,2.52590313666652e-06
2378,1.68393542444434e-06
2379,8.41967712222172e-07
2380,2.52590313666652e-06
2381,8.41967712222172e-07
2382,8.41967712222172e-07
2383,4.20983856111086e-06
2384,3.36787084888869e-06
2385,1.68393542444434e-06
2386,2.52590313666652e-06
2388,1.68393542444434e-06
2390,2.10491928055543e-05
2391,8.41967712222172e-07
2392,4.20983856111086e-06
2393,8.41967712222172e-07
2394,5.05180627333303e-06
2395,2.52590313666652e-06
2396,5.05180627333303e-06
2397,5.05180627333303e-06
2398,8.41967712222172e-07
2399,3.36787084888869e-06
2400,1.68393542444434e-06
2401,8.41967712222172e-07
2402,2.52590313666652e-06
2403,5.05180627333303e-06
2404,7.57770940999955e-06
2406,8.41967712222172e-07
2407,1.68393542444434e-06
2410,1.68393542444434e-06
2411,8.41967712222172e-07
2412,8.41967712222172e-07
2413,1.68393542444434e-06
2414,8.41967712222172e-07
2415,2.10491928055543e-05
2416,8.41967712222172e-07
2417,8.41967712222172e-07
2418,8.41967712222172e-07
2419,4.20983856111086e-06
2422,1.68393542444434e-06
2424,8.41967712222172e-07
2425,2.52590313666652e-06
2426,1.68393542444434e-06
2429,8.41967712222172e-07
2430,8.41967712222172e-07
2431,8.41967712222172e-06
2432,1.68393542444434e-06
2433,6.73574169777737e-06
2434,9.26164483444389e-06
2435,7.57770940999955e-06
2436,8.41967712222172e-07
2437,6.73574169777737e-06
2438,2.52590313666652e-06
2439,1.68393542444434e-06
2440,1.68393542444434e-06
2442,6.73574169777737e-06
2444,2.52590313666652e-06
2445,3.36787084888869e-06
2446,3.36787084888869e-06
2447,2.52590313666652e-06
2451,1.68393542444434e-06
2454,8.41967712222172e-07
2455,1.68393542444434e-06
2456,1.68393542444434e-06
2457,3.36787084888869e-06
2461,2.52590313666652e-06
2463,3.36787084888869e-06
2465,1.68393542444434e-05
2467,8.41967712222172e-07
2468,2.52590313666652e-06
2469,6.73574169777737e-06
2470,1.68393542444434e-06
2472,1.68393542444434e-06
2473,8.41967712222172e-07
2474,1.68393542444434e-06
2476,1.68393542444434e-06
2477,8.41967712222172e-07
2479,2.52590313666652e-06
2480,2.52590313666652e-06
2481,8.41967712222172e-07
2482,8.41967712222172e-07
2483,3.36787084888869e-06
2484,1.01036125466661e-05
2485,2.52590313666652e-06
2486,3.36787084888869e-06
2487,8.41967712222172e-07
2489,1.68393542444434e-06
2490,5.8937739855552e-06
2491,3.36787084888869e-06
2492,1.68393542444434e-06
2493,3.36787084888869e-06
2494,4.20983856111086e-06
2495,8.41967712222172e-07
2496,2.52590313666652e-06
2497,2.52590313666652e-06
2499,1.68393542444434e-06
2500,3.36787084888869e-06
2501,2.52590313666652e-06
2502,1.68393542444434e-06
2503,5.05180627333303e-06
2504,7.57770940999955e-06
2505,3.36787084888869e-06
2506,1.68393542444434e-06
2507,5.05180627333303e-06
2509,1.68393542444434e-06
2510,1.68393542444434e-06
2512,2.52590313666652e-06
2513,1.68393542444434e-06
2514,1.68393542444434e-06
2515,8.41967712222172e-07
2516,4.20983856111086e-06
2517,6.73574169777737e-06
2519,4.20983856111086e-06
2520,8.41967712222172e-07
2523,1.68393542444434e-06
2524,1.68393542444434e-06
2525,3.36787084888869e-06
2527,1.68393542444434e-06
2528,7.57770940999955e-06
2535,1.68393542444434e-06
2537,2.52590313666652e-06
2539,1.68393542444434e-06
2543,8.41967712222172e-07
2544,8.41967712222172e-07
2546,1.68393542444434e-06
2547,1.68393542444434e-06
2548,3.36787084888869e-06
2550,8.41967712222172e-07
2551,1.68393542444434e-06
2552,3.36787084888869e-06
2553,1.68393542444434e-06
2555,8.41967712222172e-07
2556,8.41967712222172e-07
2557,1.68393542444434e-06
2558,1.68393542444434e-06
2559,1.68393542444434e-06
2561,8.41967712222172e-07
2562,5.05180627333303e-06
2564,3.36787084888869e-06
2565,8.41967712222172e-07
2566,1.68393542444434e-06
2568,1.68393542444434e-06
2569,8.41967712222172e-07
2570,8.41967712222172e-07
2571,8.41967712222172e-07
2572,2.52590313666652e-06
2573,5.8937739855552e-06
2574,1.68393542444434e-06
2575,2.52590313666652e-06
2580,7.57770940999955e-06
2581,5.05180627333303e-06
2583,7.57770940999955e-06
2584,8.41967712222172e-07
2585,4.20983856111086e-06
2588,8.41967712222172e-07
2589,8.41967712222172e-07
2590,8.41967712222172e-07
2593,8.41967712222172e-07
2594,5.05180627333303e-06
2596,1.68393542444434e-06
2597,1.68393542444434e-06
2598,3.36787084888869e-06
2600,8.41967712222172e-07
2602,1.68393542444434e-06
2603,5.05180627333303e-06
2605,8.41967712222172e-07
2607,6.73574169777737e-06
2609,8.41967712222172e-07
2610,8.41967712222172e-07
2612,8.41967712222172e-07
2613,3.36787084888869e-06
2614,3.36787084888869e-06
2615,8.41967712222172e-06
2617,4.20983856111086e-06
2618,4.20983856111086e-06
2619,1.68393542444434e-06
2620,1.68393542444434e-06
2621,3.36787084888869e-06
2624,3.36787084888869e-06
2626,8.41967712222172e-07
2627,8.41967712222172e-07
2629,4.20983856111086e-06
2633,8.41967712222172e-07
2634,1.68393542444434e-06
2636,8.41967712222172e-07
2637,8.41967712222172e-07
2640,2.52590313666652e-06
2641,8.41967712222172e-07
2642,3.36787084888869e-06
2644,8.41967712222172e-07
2646,8.41967712222172e-07
2647,1.68393542444434e-06
2649,8.41967712222172e-07
2650,1.68393542444434e-06
2651,1.68393542444434e-06
2652,5.8937739855552e-06
2653,2.52590313666652e-06
2654,8.41967712222172e-07
2655,3.36787084888869e-06
2657,8.41967712222172e-07
2659,8.41967712222172e-07
2660,8.41967712222172e-07
2661,7.57770940999955e-06
2662,1.68393542444434e-06
2664,2.52590313666652e-06
2665,1.01036125466661e-05
2668,8.41967712222172e-07
2670,8.41967712222172e-07
2674,8.41967712222172e-07
2675,2.52590313666652e-06
2676,4.20983856111086e-06
2677,1.68393542444434e-06
2678,1.68393542444434e-06
2681,3.36787084888869e-06
2682,1.68393542444434e-06
2683,8.41967712222172e-07
2688,8.41967712222172e-07
2690,9.26164483444389e-06
2691,2.52590313666652e-06
2692,1.68393542444434e-06
2694,2.52590313666652e-06
2695,3.36787084888869e-06
2696,8.41967712222172e-07
2697,8.41967712222172e-07
2698,4.20983856111086e-06
2699,3.36787084888869e-06
2700,3.36787084888869e-06
2701,1.68393542444434e-06
2702,1.68393542444434e-06
2703,3.36787084888869e-06
2705,8.41967712222172e-07
2706,5.8937739855552e-06
2707,3.36787084888869e-06
2709,3.36787084888869e-06
2711,8.41967712222172e-07
2712,8.41967712222172e-07
2716,1.68393542444434e-06
2717,1.68393542444434e-06
2719,2.52590313666652e-06
2720,8.41967712222172e-07
2723,2.52590313666652e-06
2725,8.41967712222172e-07
2728,2.52590313666652e-06
2729,1.68393542444434e-06
2730,8.41967712222172e-06
2731,8.41967712222172e-07
2732,1.68393542444434e-06
2733,8.41967712222172e-07
2735,1.68393542444434e-06
2737,3.36787084888869e-06
2738,6.73574169777737e-06
2739,8.41967712222172e-07
2740,4.20983856111086e-06
2741,1.68393542444434e-06
2742,4.20983856111086e-06
2743,8.41967712222172e-07
2744,8.41967712222172e-07
2745,2.52590313666652e-06
2746,8.41967712222172e-07
2747,3.36787084888869e-06
2749,8.41967712222172e-07
2753,8.41967712222172e-07
2754,1.68393542444434e-06
2755,8.41967712222172e-06
2759,8.41967712222172e-07
2760,8.41967712222172e-07
2761,1.68393542444434e-06
2762,1.68393542444434e-06
2763,4.20983856111086e-06
2765,8.41967712222172e-07
2766,2.52590313666652e-06
2767,2.52590313666652e-06
2768,5.8937739855552e-06
2769,3.36787084888869e-06
2771,4.20983856111086e-06
2773,8.41967712222172e-07
2775,1.68393542444434e-06
2776,5.8937739855552e-06
2778,1.68393542444434e-06
2779,1.68393542444434e-06
2780,8.41967712222172e-07
2781,1.68393542444434e-06
2782,2.52590313666652e-06
2783,6.73574169777737e-06
2785,1.01036125466661e-05
2789,1.68393542444434e-06
2790,8.41967712222172e-07
2791,1.68393542444434e-06
2793,1.68393542444434e-06
2795,3.36787084888869e-06
2797,8.41967712222172e-07
2800,1.09455802588882e-05
2802,6.73574169777737e-06
2805,3.36787084888869e-06
2806,8.41967712222172e-07
2807,3.36787084888869e-06
2810,8.41967712222172e-07
2811,4.20983856111086e-06
2813,8.41967712222172e-07
2814,2.52590313666652e-06
2815,5.05180627333303e-06
2817,7.57770940999955e-06
2818,1.68393542444434e-06
2819,8.41967712222172e-07
2820,8.41967712222172e-07
2822,1.68393542444434e-06
2824,1.68393542444434e-06
2825,1.68393542444434e-06
2826,2.52590313666652e-06
2827,3.36787084888869e-06
2828,8.41967712222172e-07
2829,8.41967712222172e-07
2830,1.68393542444434e-06
2831,1.68393542444434e-06
2832,1.51554188199991e-05
2835,1.68393542444434e-06
2839,2.52590313666652e-06
2840,8.41967712222172e-07
2841,2.52590313666652e-06
2846,2.52590313666652e-06
2847,8.41967712222172e-07
2848,8.41967712222172e-07
2849,8.41967712222172e-07
2851,1.68393542444434e-06
2852,3.36787084888869e-06
2855,1.68393542444434e-06
2856,1.68393542444434e-06
2857,1.68393542444434e-06
2858,1.68393542444434e-06
2859,8.41967712222172e-07
2862,6.73574169777737e-06
2863,2.52590313666652e-06
2865,8.41967712222172e-07
2866,2.52590313666652e-06
2868,9.26164483444389e-06
2874,1.68393542444434e-06
2875,8.41967712222172e-07
2878,1.68393542444434e-06
2879,9.26164483444389e-06
2880,4.20983856111086e-06
2882,1.68393542444434e-06
2884,3.36787084888869e-06
2885,1.68393542444434e-06
2886,1.68393542444434e-06
2887,4.20983856111086e-06
2889,1.68393542444434e-06
2890,1.68393542444434e-06
2891,1.68393542444434e-06
2892,2.52590313666652e-06
2893,2.52590313666652e-06
2894,9.26164483444389e-06
2896,2.52590313666652e-06
2897,1.68393542444434e-06
2898,8.41967712222172e-06
2899,8.41967712222172e-07
2900,6.73574169777737e-06
2901,4.20983856111086e-06
2903,3.36787084888869e-06
2904,3.36787084888869e-06
2906,6.73574169777737e-06
2907,2.52590313666652e-06
2908,8.41967712222172e-07
2909,5.05180627333303e-06
2910,8.41967712222172e-07
2911,1.68393542444434e-06
2912,3.36787084888869e-06
2913,9.26164483444389e-06
2914,8.41967712222172e-07
2915,8.41967712222172e-07
2916,1.68393542444434e-06
2918,8.41967712222172e-07
2919,2.52590313666652e-06
2920,8.41967712222172e-07
2921,5.8937739855552e-06
2922,8.41967712222172e-07
2923,4.20983856111086e-06
2924,9.26164483444389e-06
2925,3.36787084888869e-06
2926,1.68393542444434e-06
2927,7.57770940999955e-06
2928,2.52590313666652e-06
2929,5.8937739855552e-06
2930,8.41967712222172e-07
2931,8.41967712222172e-07
2932,8.41967712222172e-07
2933,1.68393542444434e-06
2935,3.36787084888869e-06
2936,2.52590313666652e-06
2937,8.41967712222172e-07
2938,1.26295156833326e-05
2939,1.68393542444434e-06
2942,5.05180627333303e-06
2943,8.41967712222172e-07
2944,2.52590313666652e-06
2946,1.68393542444434e-06
2947,2.52590313666652e-06
2948,1.68393542444434e-06
2949,8.41967712222172e-07
2951,3.36787084888869e-06
2952,8.41967712222172e-07
2953,8.41967712222172e-07
2954,1.68393542444434e-06
2957,8.41967712222172e-07
2958,4.20983856111086e-06
2959,4.20983856111086e-06
2960,3.36787084888869e-06
2961,1.68393542444434e-06
2962,7.57770940999955e-06
2963,3.36787084888869e-06
2964,2.52590313666652e-06
2965,1.59973865322213e-05
2967,8.41967712222172e-07
2968,8.41967712222172e-07
2969,4.20983856111086e-06
2971,1.68393542444434e-06
2972,8.41967712222172e-07
2973,1.68393542444434e-06
2974,1.68393542444434e-06
2975,1.68393542444434e-06
2976,1.68393542444434e-06
2980,1.68393542444434e-06
2981,1.68393542444434e-06
2982,2.52590313666652e-06
2983,8.41967712222172e-07
2985,1.68393542444434e-06
2986,5.05180627333303e-06
2988,8.41967712222172e-07
2989,1.43134511077769e-05
2990,1.68393542444434e-06
2991,6.73574169777737e-06
2992,3.36787084888869e-06
2993,2.52590313666652e-06
2994,7.57770940999955e-06
2995,3.36787084888869e-06
2997,5.05180627333303e-06
2999,8.41967712222172e-07
3002,1.68393542444434e-06
3003,3.36787084888869e-06
3004,8.41967712222172e-07
3005,9.26164483444389e-06
3007,1.01036125466661e-05
3009,1.68393542444434e-06
3010,8.41967712222172e-07
3011,3.36787084888869e-06
3012,1.68393542444434e-06
3013,5.05180627333303e-06
3014,3.36787084888869e-06
3015,4.20983856111086e-06
3016,1.68393542444434e-06
3017,8.41967712222172e-07
3018,8.41967712222172e-07
3020,8.41967712222172e-07
3021,8.41967712222172e-07
3023,8.41967712222172e-07
3024,4.20983856111086e-06
3025,3.36787084888869e-06
3026,1.68393542444434e-06
3027,3.36787084888869e-06
3030,5.05180627333303e-06
3034,5.05180627333303e-06
3035,1.68393542444434e-06
3036,2.52590313666652e-06
3038,2.52590313666652e-06
3040,1.68393542444434e-06
3041,8.41967712222172e-07
3043,8.41967712222172e-07
3044,2.52590313666652e-06
3046,8.41967712222172e-07
3047,4.20983856111086e-06
3048,3.53626439133312e-05
3049,7.57770940999955e-06
3050,7.57770940999955e-06
3051,8.41967712222172e-07
3053,8.41967712222172e-07
3054,2.52590313666652e-06
3055,1.68393542444434e-06
3056,1.68393542444434e-06
3057,6.73574169777737e-06
3059,2.52590313666652e-06
3060,6.73574169777737e-06
3063,2.52590313666652e-06
3064,8.41967712222172e-07
3065,8.41967712222172e-07
3066,1.68393542444434e-06
3068,8.41967712222172e-07
3069,2.52590313666652e-06
3071,1.68393542444434e-06
3073,1.68393542444434e-06
3074,5.05180627333303e-06
3075,8.41967712222172e-07
3078,8.41967712222172e-07
3079,1.68393542444434e-06
3080,7.57770940999955e-06
3081,1.68393542444434e-06
3083,8.41967712222172e-07
3084,8.41967712222172e-07
3086,1.68393542444434e-06
3087,3.36787084888869e-06
3088,8.41967712222172e-07
3090,1.68393542444434e-06
3091,8.41967712222172e-07
3093,8.41967712222172e-07
3094,1.68393542444434e-06
3095,8.41967712222172e-07
3099,8.41967712222172e-07
3101,8.41967712222172e-07
3103,8.41967712222172e-07
3107,8.41967712222172e-07
3108,8.41967712222172e-07
3109,4.20983856111086e-06
3110,5.05180627333303e-06
3111,1.68393542444434e-06
3112,4.20983856111086e-06
3113,8.41967712222172e-07
3114,3.36787084888869e-06
3115,8.41967712222172e-07
3118,8.41967712222172e-07
3120,1.68393542444434e-06
3124,1.68393542444434e-06
3125,1.68393542444434e-06
3126,8.41967712222172e-07
3127,6.73574169777737e-06
3129,1.68393542444434e-06
3131,1.68393542444434e-06
3132,2.52590313666652e-06
3135,2.52590313666652e-06
3138,3.36787084888869e-06
3139,1.34714833955547e-05
3140,8.41967712222172e-07
3141,3.36787084888869e-06
3143,8.41967712222172e-07
3145,3.36787084888869e-06
3146,8.41967712222172e-07
3149,2.52590313666652e-06
3150,8.41967712222172e-07
3152,4.20983856111086e-06
3153,4.20983856111086e-06
3158,8.41967712222172e-07
3159,8.41967712222172e-07
3160,5.05180627333303e-06
3162,8.41967712222172e-07
3164,1.68393542444434e-06
3168,8.41967712222172e-07
3169,3.36787084888869e-06
3171,8.41967712222172e-07
3172,4.20983856111086e-06
3174,8.41967712222172e-07
3176,8.41967712222172e-07
3178,5.05180627333303e-06
3179,8.41967712222172e-07
3181,1.68393542444434e-06
3182,8.41967712222172e-07
3184,1.68393542444434e-06
3187,5.05180627333303e-06
3190,8.41967712222172e-07
3192,8.41967712222172e-07
3196,1.68393542444434e-06
3197,8.41967712222172e-07
3198,8.41967712222172e-07
3199,1.68393542444434e-06
3202,8.41967712222172e-07
3203,2.52590313666652e-06
3204,8.41967712222172e-07
3205,2.86269022155538e-05
3206,8.41967712222172e-07
3207,8.41967712222172e-07
3210,2.52590313666652e-06
3212,8.41967712222172e-07
3214,5.8937739855552e-06
3216,8.41967712222172e-07
3218,1.68393542444434e-06
3219,8.41967712222172e-07
3223,8.41967712222172e-07
3225,8.41967712222172e-07
3226,8.41967712222172e-07
3227,8.41967712222172e-07
3235,8.41967712222172e-07
3241,5.05180627333303e-06
3242,1.68393542444434e-06
3244,8.41967712222172e-07
3247,1.68393542444434e-06
3251,1.68393542444434e-06
3253,3.36787084888869e-06
3254,4.12564178988864e-05
3257,8.41967712222172e-07
3259,8.41967712222172e-07
3261,8.41967712222172e-07
3263,8.41967712222172e-07
3264,8.41967712222172e-07
3265,8.41967712222172e-06
3269,8.41967712222172e-06
3270,6.73574169777737e-06
3271,2.52590313666652e-06
3273,8.41967712222172e-07
3275,8.41967712222172e-07
3277,5.05180627333303e-06
3282,5.05180627333303e-06
3283,8.41967712222172e-07
3284,5.05180627333303e-06
3285,3.36787084888869e-06
3287,3.36787084888869e-06
3288,8.41967712222172e-07
3289,8.41967712222172e-07
3290,8.41967712222172e-07
3295,1.68393542444434e-06
3307,2.52590313666652e-06
3309,1.68393542444434e-06
3310,8.41967712222172e-07
3311,1.68393542444434e-06
3314,8.41967712222172e-07
3318,1.68393542444434e-06
3321,4.20983856111086e-06
3323,8.41967712222172e-07
3326,8.41967712222172e-07
3330,1.68393542444434e-06
3331,1.68393542444434e-06
3333,3.36787084888869e-06
3335,8.41967712222172e-07
3337,8.41967712222172e-07
3342,1.68393542444434e-06
3345,8.41967712222172e-07
3347,8.41967712222172e-07
3348,8.41967712222172e-07
3353,1.68393542444434e-06
3355,8.41967712222172e-07
3357,1.68393542444434e-06
3358,1.68393542444434e-06
3359,2.52590313666652e-06
3362,8.41967712222172e-07
3365,1.68393542444434e-06
3366,8.41967712222172e-07
3367,1.68393542444434e-06
3371,2.52590313666652e-06
3375,8.41967712222172e-07
3383,2.52590313666652e-06
3386,8.41967712222172e-07
3387,8.41967712222172e-07
3390,5.05180627333303e-06
3392,8.41967712222172e-07
3396,8.41967712222172e-07
3401,1.68393542444434e-06
3406,1.68393542444434e-06
3409,8.41967712222172e-07
3411,8.41967712222172e-07
3413,8.41967712222172e-07
3415,1.68393542444434e-06
3416,8.41967712222172e-07
3420,1.68393542444434e-06
3421,8.41967712222172e-06
3423,8.41967712222172e-07
3427,1.68393542444434e-06
3428,8.41967712222172e-07
3429,8.41967712222172e-07
3431,8.41967712222172e-07
3432,1.68393542444434e-06
3433,1.68393542444434e-06
3434,3.36787084888869e-06
3439,8.41967712222172e-07
3443,1.68393542444434e-06
3444,1.68393542444434e-06
3446,8.41967712222172e-07
3450,4.20983856111086e-06
3451,1.68393542444434e-06
3452,1.68393542444434e-06
3453,1.68393542444434e-06
3456,8.41967712222172e-07
3457,8.41967712222172e-07
3460,2.52590313666652e-06
3461,8.41967712222172e-07
3462,3.36787084888869e-06
3463,8.41967712222172e-07
3465,8.41967712222172e-07
3467,1.68393542444434e-06
3470,8.41967712222172e-07
3471,8.41967712222172e-07
3472,2.52590313666652e-06
3475,8.41967712222172e-07
3481,1.68393542444434e-06
3484,1.68393542444434e-06
3485,8.41967712222172e-07
3486,1.68393542444434e-06
3487,1.68393542444434e-06
3490,8.41967712222172e-07
3492,4.20983856111086e-06
3494,1.68393542444434e-06
3496,1.68393542444434e-06
3498,3.36787084888869e-06
3499,8.41967712222172e-07
3501,1.68393542444434e-06
3503,8.41967712222172e-07
3505,3.36787084888869e-06
3508,8.41967712222172e-07
3510,1.68393542444434e-06
3512,8.41967712222172e-07
3513,1.68393542444434e-06
3515,2.52590313666652e-06
3516,4.20983856111086e-06
3517,3.36787084888869e-06
3519,5.05180627333303e-06
3522,1.68393542444434e-06
3523,3.36787084888869e-06
3524,8.41967712222172e-07
3527,2.52590313666652e-06
3528,1.68393542444434e-06
3533,8.41967712222172e-07
3535,1.68393542444434e-06
3536,1.68393542444434e-06
3537,1.68393542444434e-06
3539,1.68393542444434e-06
3542,8.41967712222172e-07
3544,1.68393542444434e-06
3549,8.41967712222172e-07
3550,4.20983856111086e-06
3551,5.05180627333303e-06
3552,8.41967712222172e-07
3553,4.20983856111086e-06
3556,8.41967712222172e-07
3557,8.41967712222172e-07
3558,1.68393542444434e-06
3561,1.68393542444434e-06
3562,4.20983856111086e-06
3564,8.41967712222172e-07
3571,1.68393542444434e-06
3572,5.8937739855552e-06
3573,3.36787084888869e-06
3578,1.68393542444434e-06
3580,8.41967712222172e-07
3581,3.36787084888869e-06
3583,8.41967712222172e-07
3585,4.20983856111086e-06
3587,8.41967712222172e-07
3589,1.68393542444434e-06
3590,5.05180627333303e-06
3594,4.20983856111086e-06
3595,8.41967712222172e-07
3602,2.52590313666652e-06
3603,8.41967712222172e-07
3604,8.41967712222172e-07
3606,4.20983856111086e-06
3607,8.41967712222172e-07
3614,1.68393542444434e-06
3615,8.41967712222172e-07
3616,1.68393542444434e-06
3617,1.68393542444434e-06
3618,1.68393542444434e-06
3619,3.36787084888869e-06
3620,2.52590313666652e-06
3628,1.68393542444434e-06
3629,1.68393542444434e-06
3630,5.05180627333303e-06
3632,8.41967712222172e-07
3638,1.68393542444434e-06
3640,1.68393542444434e-06
3643,1.68393542444434e-06
3644,8.41967712222172e-07
3646,1.51554188199991e-05
3651,5.05180627333303e-06
3652,8.41967712222172e-07
3653,5.05180627333303e-06
3659,1.68393542444434e-06
3662,8.41967712222172e-07
3664,1.68393542444434e-06
3666,1.43134511077769e-05
3669,8.41967712222172e-07
3673,8.41967712222172e-07
3679,1.68393542444434e-06
3683,8.41967712222172e-07
3685,1.68393542444434e-06
3686,8.41967712222172e-07
3687,2.52590313666652e-06
3689,5.05180627333303e-06
3690,5.05180627333303e-06
3691,8.41967712222172e-07
3694,5.8937739855552e-06
3699,8.41967712222172e-07
3702,1.68393542444434e-06
3703,1.68393542444434e-06
3706,1.43134511077769e-05
3708,8.41967712222172e-07
3709,8.41967712222172e-07
3715,2.10491928055543e-05
3716,8.41967712222172e-07
3717,1.68393542444434e-06
3725,8.41967712222172e-07
3731,2.52590313666652e-06
3732,8.41967712222172e-07
3733,8.41967712222172e-07
3740,1.68393542444434e-05
3742,8.41967712222172e-07
3745,1.68393542444434e-06
3746,8.41967712222172e-07
3749,8.41967712222172e-07
3758,8.41967712222172e-07
3760,8.41967712222172e-07
3763,8.41967712222172e-07
3768,1.68393542444434e-06
3770,8.41967712222172e-07
3774,8.41967712222172e-07
3779,1.68393542444434e-06
3781,8.41967712222172e-06
3786,1.68393542444434e-06
3790,1.936525738111e-05
3794,8.41967712222172e-07
3800,8.41967712222172e-07
3801,1.68393542444434e-06
3802,5.8937739855552e-06
3804,1.68393542444434e-06
3806,1.68393542444434e-06
3808,8.41967712222172e-07
3814,3.36787084888869e-06
3816,2.52590313666652e-06
3820,8.41967712222172e-07
3821,5.05180627333303e-06
3822,3.36787084888869e-06
3824,3.36787084888869e-06
3826,2.52590313666652e-06
3829,8.41967712222172e-07
3832,1.68393542444434e-06
3833,1.68393542444434e-06
3834,8.41967712222172e-07
3836,8.41967712222172e-07
3838,8.41967712222172e-07
3839,8.41967712222172e-07
3840,8.41967712222172e-07
3844,1.68393542444434e-06
3845,8.41967712222172e-07
3848,8.41967712222172e-07
3850,6.73574169777737e-06
3855,8.41967712222172e-07
3856,1.68393542444434e-06
3858,8.41967712222172e-07
3860,8.41967712222172e-07
3861,8.41967712222172e-07
3863,1.68393542444434e-06
3866,8.41967712222172e-07
3870,2.52590313666652e-06
3873,1.68393542444434e-06
3874,2.52590313666652e-06
3879,3.36787084888869e-06
3881,2.52590313666652e-06
3885,8.41967712222172e-07
3886,1.68393542444434e-06
3888,1.68393542444434e-06
3893,8.41967712222172e-07
3894,2.52590313666652e-06
3897,1.68393542444434e-06
3898,4.20983856111086e-06
3900,8.41967712222172e-07
3901,8.41967712222172e-07
3904,8.41967712222172e-07
3905,8.41967712222172e-07
3907,1.68393542444434e-06
3911,8.41967712222172e-07
3912,2.52590313666652e-06
3916,8.41967712222172e-07
3918,1.68393542444434e-06
3919,8.41967712222172e-07
3921,8.41967712222172e-07
3922,8.41967712222172e-07
3926,1.68393542444434e-06
3927,4.20983856111086e-06
3928,3.36787084888869e-06
3929,8.41967712222172e-07
3930,4.20983856111086e-06
3936,2.52590313666652e-06
3938,1.01036125466661e-05
3939,1.68393542444434e-06
3940,8.41967712222172e-06
3944,8.41967712222172e-07
3946,1.68393542444434e-06
3950,3.36787084888869e-06
3957,8.41967712222172e-07
3958,1.68393542444434e-06
3959,8.41967712222172e-07
3960,1.68393542444434e-06
3962,1.68393542444434e-06
3964,1.68393542444434e-06
3969,8.41967712222172e-07
3970,4.20983856111086e-06
3971,3.36787084888869e-06
3973,3.36787084888869e-06
3975,2.52590313666652e-06
3979,1.68393542444434e-06
3981,1.68393542444434e-06
3982,1.68393542444434e-06
3984,8.41967712222172e-07
3987,8.41967712222172e-07
3990,8.41967712222172e-06
3992,3.36787084888869e-06
3995,8.41967712222172e-07
3998,8.41967712222172e-07
3999,3.36787084888869e-06
4003,8.41967712222172e-07
4008,1.68393542444434e-06
4012,8.41967712222172e-07
4014,8.41967712222172e-07
4015,8.41967712222172e-06
4025,8.41967712222172e-07
4028,8.41967712222172e-07
4031,8.41967712222172e-07
4039,8.41967712222172e-07
4045,1.68393542444434e-06
4046,1.68393542444434e-06
4053,1.68393542444434e-06
4055,8.41967712222172e-07
4058,1.68393542444434e-06
4060,1.68393542444434e-06
4061,7.57770940999955e-06
4062,1.68393542444434e-06
4064,8.41967712222172e-07
4066,6.73574169777737e-06
4067,1.68393542444434e-06
4069,8.41967712222172e-07
4073,1.68393542444434e-06
4080,1.68393542444434e-06
4081,1.68393542444434e-06
4083,1.68393542444434e-06
4084,4.20983856111086e-06
4085,4.20983856111086e-06
4087,3.36787084888869e-06
4089,8.41967712222172e-07
4094,8.41967712222172e-07
4095,1.68393542444434e-06
4096,8.41967712222172e-07
4105,1.68393542444434e-06
4107,1.68393542444434e-06
4108,3.36787084888869e-06
4113,8.41967712222172e-07
4121,8.41967712222172e-07
4124,1.68393542444434e-06
4127,8.41967712222172e-07
4134,8.41967712222172e-07
4142,1.68393542444434e-06
4144,1.68393542444434e-06
4145,1.68393542444434e-06
4147,1.68393542444434e-06
4149,8.41967712222172e-07
4151,8.41967712222172e-07
4154,7.57770940999955e-06
4156,8.41967712222172e-07
4157,8.41967712222172e-07
4158,8.41967712222172e-07
4162,8.41967712222172e-07
4184,2.52590313666652e-06
4188,1.68393542444434e-06
4193,8.41967712222172e-07
4197,8.41967712222172e-07
4220,8.41967712222172e-07
4230,8.41967712222172e-07
4241,8.41967712222172e-07
4249,8.41967712222172e-07
4251,8.41967712222172e-07
4252,8.41967712222172e-07
4253,8.41967712222172e-07
4254,8.41967712222172e-07
4258,6.73574169777737e-06
4265,1.68393542444434e-06
4267,8.41967712222172e-07
4269,8.41967712222172e-07
4283,1.68393542444434e-06
4287,3.36787084888869e-06
4290,1.01036125466661e-05
4295,1.68393542444434e-06
4296,8.41967712222172e-07
4297,8.41967712222172e-07
4301,1.68393542444434e-06
4303,8.41967712222172e-07
4307,8.41967712222172e-07
4308,2.52590313666652e-06
4309,3.36787084888869e-06
4310,8.41967712222172e-07
4311,1.68393542444434e-06
4312,1.68393542444434e-06
4313,1.68393542444434e-06
4314,2.52590313666652e-06
4315,2.52590313666652e-06
4316,6.73574169777737e-06
4318,6.73574169777737e-06
4319,2.52590313666652e-06
4320,8.41967712222172e-07
4321,3.36787084888869e-06
4323,8.41967712222172e-07
4327,3.36787084888869e-06
4329,2.52590313666652e-06
4330,4.20983856111086e-06
4331,2.52590313666652e-06
4332,1.51554188199991e-05
4333,3.36787084888869e-06
4334,1.26295156833326e-05
4335,5.05180627333303e-06
4341,1.68393542444434e-06
4342,4.20983856111086e-06
4343,3.36787084888869e-06
4344,3.36787084888869e-06
4345,3.36787084888869e-06
4346,1.68393542444434e-06
4348,8.41967712222172e-07
4350,3.36787084888869e-06
4353,1.68393542444434e-06
4354,2.52590313666652e-06
4355,6.73574169777737e-06
4356,2.52590313666652e-06
4357,1.76813219566656e-05
4359,7.57770940999955e-06
4364,2.52590313666652e-06
4365,8.41967712222172e-06
4376,8.41967712222172e-07
4377,3.36787084888869e-06
4380,1.09455802588882e-05
4381,8.41967712222172e-07
4382,1.09455802588882e-05
4383,1.68393542444434e-06
4387,8.41967712222172e-07
4395,1.68393542444434e-06
4396,1.68393542444434e-06
4398,8.41967712222172e-07
4399,8.41967712222172e-07
4401,1.68393542444434e-06
4402,8.41967712222172e-07
4403,2.10491928055543e-05
4404,8.41967712222172e-07
4405,2.18911605177765e-05
4412,8.41967712222172e-07
4413,1.68393542444434e-06
4419,1.68393542444434e-06
4420,8.41967712222172e-07
4428,8.41967712222172e-07
4431,1.68393542444434e-06
4433,1.68393542444434e-06
4434,8.41967712222172e-07
4440,8.41967712222172e-07
4441,1.68393542444434e-06
4446,8.41967712222172e-07
4455,8.41967712222172e-07
4456,1.68393542444434e-06
4459,1.68393542444434e-06
4460,8.41967712222172e-07
4467,8.41967712222172e-07
4470,8.41967712222172e-07
4473,8.41967712222172e-07
4475,1.68393542444434e-06
4477,1.68393542444434e-06
4479,8.41967712222172e-07
4482,8.41967712222172e-07
4487,1.68393542444434e-06
4493,8.41967712222172e-07
4503,1.68393542444434e-06
4504,1.68393542444434e-06
4505,8.41967712222172e-07
4507,8.41967712222172e-07
4526,8.41967712222172e-07
4538,3.36787084888869e-06
4539,8.41967712222172e-07
4541,8.41967712222172e-07
4543,8.41967712222172e-07
4545,1.68393542444434e-06
4547,3.36787084888869e-06
4548,1.68393542444434e-06
4552,1.68393542444434e-06
4553,3.36787084888869e-06
4555,8.41967712222172e-07
4559,8.41967712222172e-07
4562,8.41967712222172e-07
4571,8.41967712222172e-07
4579,8.41967712222172e-07
4580,1.68393542444434e-06
4584,8.41967712222172e-07
4587,1.68393542444434e-06
4589,1.68393542444434e-06
4590,8.41967712222172e-06
4594,8.41967712222172e-07
4599,8.41967712222172e-07
4606,8.41967712222172e-07
4607,7.74610295244398e-05
4608,2.52590313666652e-06
4609,2.52590313666652e-06
4610,3.36787084888869e-06
4611,1.68393542444434e-06
4612,8.41967712222172e-07
4614,3.36787084888869e-06
4615,1.68393542444434e-06
4616,3.36787084888869e-06
4618,8.41967712222172e-07
4619,1.68393542444434e-06
4620,2.52590313666652e-06
4622,4.20983856111086e-06
4623,5.05180627333303e-06
4624,4.20983856111086e-06
4625,8.41967712222172e-07
4626,6.73574169777737e-06
4627,1.68393542444434e-06
4628,2.52590313666652e-06
4629,8.41967712222172e-07
4630,1.68393542444434e-06
4631,3.36787084888869e-06
4632,1.68393542444434e-06
4634,2.52590313666652e-06
4635,6.73574169777737e-06
4637,8.41967712222172e-07
4638,8.41967712222172e-07
4639,4.20983856111086e-06
4641,2.52590313666652e-06
4642,8.41967712222172e-07
4644,3.36787084888869e-06
4645,8.41967712222172e-07
4646,3.36787084888869e-06
4647,8.41967712222172e-07
4648,2.52590313666652e-06
4652,1.68393542444434e-06
4655,2.52590313666652e-06
4657,8.41967712222172e-07
4658,2.52590313666652e-06
4659,1.68393542444434e-06
4663,5.05180627333303e-06
4667,8.41967712222172e-07
4668,8.41967712222172e-07
4670,8.41967712222172e-07
4671,2.52590313666652e-06
4672,1.68393542444434e-06
4673,3.36787084888869e-06
4675,1.68393542444434e-06
4677,8.41967712222172e-07
4682,5.05180627333303e-06
4683,8.41967712222172e-07
4684,8.41967712222172e-07
4688,8.41967712222172e-07
4689,8.41967712222172e-07
4690,3.36787084888869e-06
4692,5.05180627333303e-06
4698,8.41967712222172e-07
4700,3.36787084888869e-06
4704,2.52590313666652e-06
4706,1.68393542444434e-06
4707,8.41967712222172e-07
4708,1.68393542444434e-06
4711,1.68393542444434e-06
4714,8.41967712222172e-07
4715,8.41967712222172e-07
4719,1.68393542444434e-06
4721,8.41967712222172e-07
4723,1.68393542444434e-06
4727,8.41967712222172e-07
4731,1.68393542444434e-06
4732,1.68393542444434e-06
4733,4.20983856111086e-06
4735,1.68393542444434e-06
4741,8.41967712222172e-07
4746,1.68393542444434e-06
4751,8.41967712222172e-07
4755,8.41967712222172e-07
4760,1.68393542444434e-06
4761,5.05180627333303e-06
4762,3.36787084888869e-06
4764,3.36787084888869e-06
4766,1.68393542444434e-06
4769,8.41967712222172e-07
4772,1.68393542444434e-06
4773,3.36787084888869e-06
4780,8.41967712222172e-07
4784,1.68393542444434e-06
4785,8.41967712222172e-07
4792,8.41967712222172e-07
4793,8.41967712222172e-07
4794,8.41967712222172e-07
4796,1.68393542444434e-06
4805,3.36787084888869e-06
4810,8.41967712222172e-07
4812,8.41967712222172e-07
4813,8.41967712222172e-07
4815,1.68393542444434e-06
4816,1.68393542444434e-06
4818,1.68393542444434e-06
4825,8.41967712222172e-07
4829,8.41967712222172e-07
4832,1.68393542444434e-06
4835,8.41967712222172e-07
4849,1.68393542444434e-06
4851,1.68393542444434e-06
4854,1.68393542444434e-06
4855,8.41967712222172e-07
4857,8.41967712222172e-07
4858,1.68393542444434e-06
4863,1.68393542444434e-06
4868,8.41967712222172e-07
4872,8.41967712222172e-07
4874,8.41967712222172e-07
4875,4.20983856111086e-06
4880,8.41967712222172e-07
4881,8.41967712222172e-07
4882,3.36787084888869e-06
4888,8.41967712222172e-07
4902,3.36787084888869e-06
4906,1.68393542444434e-06
4915,8.41967712222172e-07
4916,1.68393542444434e-06
4918,1.68393542444434e-06
4922,2.52590313666652e-06
4926,1.68393542444434e-06
4933,8.41967712222172e-07
4935,2.52590313666652e-06
4939,1.68393542444434e-06
4941,1.68393542444434e-06
4943,1.68393542444434e-06
4950,8.41967712222172e-07
4964,2.52590313666652e-06
4965,8.41967712222172e-07
4966,1.68393542444434e-06
4967,8.41967712222172e-07
4969,8.41967712222172e-07
4971,8.41967712222172e-07
4972,3.36787084888869e-06
4974,1.68393542444434e-06
4977,8.41967712222172e-07
5001,8.41967712222172e-07
5004,3.36787084888869e-06
5010,3.36787084888869e-06
5019,1.68393542444434e-06
5020,1.68393542444434e-06
5021,8.41967712222172e-07
5028,8.41967712222172e-07
5031,8.41967712222172e-07
5034,8.41967712222172e-07
5037,8.41967712222172e-07
5058,4.20983856111086e-06
5063,1.68393542444434e-06
5067,1.68393542444434e-06
5069,1.68393542444434e-06
5073,8.41967712222172e-07
5080,8.41967712222172e-07
5083,8.41967712222172e-07
5088,1.68393542444434e-06
5095,8.41967712222172e-07
5096,7.57770940999955e-06
5110,8.41967712222172e-07
5111,3.36787084888869e-06
5116,8.41967712222172e-07
5117,1.68393542444434e-06
5118,1.68393542444434e-06
5119,2.52590313666652e-06
5124,8.41967712222172e-07
5126,8.41967712222172e-07
5133,8.41967712222172e-07
5134,3.36787084888869e-06
5138,1.68393542444434e-06
5142,1.68393542444434e-06
5144,8.41967712222172e-07
5151,5.05180627333303e-06
5154,1.68393542444434e-06
5155,1.68393542444434e-06
5167,8.41967712222172e-07
5169,1.68393542444434e-06
5172,8.41967712222172e-07
5183,1.68393542444434e-06
5184,4.20983856111086e-06
5185,3.36787084888869e-06
5187,4.20983856111086e-06
5188,8.41967712222172e-07
5192,1.68393542444434e-06
5194,8.41967712222172e-07
5195,1.68393542444434e-06
5205,8.41967712222172e-07
5207,1.68393542444434e-06
5212,5.05180627333303e-06
5219,1.68393542444434e-06
5221,8.41967712222172e-07
5223,8.41967712222172e-07
5224,8.41967712222172e-07
5226,8.41967712222172e-07
5228,3.36787084888869e-06
5233,8.41967712222172e-07
5242,8.41967712222172e-07
5247,8.41967712222172e-07
5254,8.41967712222172e-07
5267,1.68393542444434e-06
5268,1.68393542444434e-06
5284,8.41967712222172e-07
5286,8.41967712222172e-07
5288,8.41967712222172e-07
5291,8.41967712222172e-07
5292,8.41967712222172e-07
5296,8.41967712222172e-07
5307,8.41967712222172e-07
5313,8.41967712222172e-07
5319,8.41967712222172e-07
5325,8.41967712222172e-07
5335,8.41967712222172e-07
5338,8.41967712222172e-07
5340,1.68393542444434e-06
5348,8.41967712222172e-07
5349,1.68393542444434e-06
5350,8.41967712222172e-07
5372,8.41967712222172e-07
5385,2.52590313666652e-06
5394,4.20983856111086e-06
5398,1.68393542444434e-06
5404,3.36787084888869e-06
5407,1.68393542444434e-06
5409,8.41967712222172e-07
5413,8.41967712222172e-07
5415,8.41967712222172e-07
5416,1.68393542444434e-06
5424,1.68393542444434e-06
5428,8.41967712222172e-07
5431,8.41967712222172e-07
5433,8.41967712222172e-07
5440,8.41967712222172e-07
5443,1.68393542444434e-06
5444,1.68393542444434e-06
5447,8.41967712222172e-07
5458,8.41967712222172e-07
5459,8.41967712222172e-07
5472,8.41967712222172e-07
5478,8.41967712222172e-07
5482,1.68393542444434e-06
5490,1.68393542444434e-06
5492,8.41967712222172e-07
5495,8.41967712222172e-07
5505,8.41967712222172e-07
5517,8.41967712222172e-07
5522,1.68393542444434e-06
5535,1.68393542444434e-06
5546,8.41967712222172e-07
5550,8.41967712222172e-07
5557,8.41967712222172e-07
5558,8.41967712222172e-07
5559,1.68393542444434e-06
5562,8.41967712222172e-07
5572,8.41967712222172e-07
5582,8.41967712222172e-07
5593,8.41967712222172e-07
5602,8.41967712222172e-07
5610,8.41967712222172e-07
5611,8.41967712222172e-07
5613,8.41967712222172e-07
5617,1.68393542444434e-06
5618,8.41967712222172e-06
5619,2.52590313666652e-06
5620,8.41967712222172e-07
5631,2.52590313666652e-06
5637,8.41967712222172e-07
5644,8.41967712222172e-07
5647,8.41967712222172e-07
5648,1.68393542444434e-06
5649,8.41967712222172e-07
5650,4.20983856111086e-06
5651,4.20983856111086e-06
5653,3.36787084888869e-06
5661,1.68393542444434e-06
5667,8.41967712222172e-07
5672,8.41967712222172e-07
5673,1.68393542444434e-06
5680,8.41967712222172e-07
5689,8.41967712222172e-07
5692,2.52590313666652e-06
5694,1.68393542444434e-06
5697,8.41967712222172e-07
5704,8.41967712222172e-07
5711,1.68393542444434e-06
5712,8.41967712222172e-07
5714,8.41967712222172e-07
5724,8.41967712222172e-07
5728,1.68393542444434e-06
5730,8.41967712222172e-07
5736,8.41967712222172e-07
5741,8.41967712222172e-07
5742,8.41967712222172e-07
5758,8.41967712222172e-07
5761,8.41967712222172e-07
5764,2.52590313666652e-06
5770,8.41967712222172e-07
5774,1.68393542444434e-06
5777,8.41967712222172e-07
5791,1.68393542444434e-06
5808,8.41967712222172e-07
5809,1.68393542444434e-06
5815,3.36787084888869e-06
5817,8.41967712222172e-07
5818,2.52590313666652e-06
5819,8.41967712222172e-07
5829,8.41967712222172e-07
5831,8.41967712222172e-07
5836,8.41967712222172e-07
5838,8.41967712222172e-07
5851,8.41967712222172e-07
5852,8.41967712222172e-07
5855,5.05180627333303e-06
5859,8.41967712222172e-07
5861,8.41967712222172e-07
5862,5.05180627333303e-06
5863,3.36787084888869e-06
5865,3.36787084888869e-06
5871,1.68393542444434e-06
5873,1.68393542444434e-06
5874,2.52590313666652e-06
5876,8.41967712222172e-07
5882,8.41967712222172e-07
5885,1.68393542444434e-06
5888,1.68393542444434e-06
5895,8.41967712222172e-07
5897,1.68393542444434e-06
5899,8.41967712222172e-07
5909,8.41967712222172e-07
5910,1.68393542444434e-06
5912,8.41967712222172e-07
5921,8.41967712222172e-07
5924,8.41967712222172e-07
5928,1.68393542444434e-06
5950,8.41967712222172e-07
5955,8.41967712222172e-07
5957,8.41967712222172e-07
5962,8.41967712222172e-07
5967,1.68393542444434e-06
5969,1.68393542444434e-06
5970,1.68393542444434e-06
5996,8.41967712222172e-07
5997,4.20983856111086e-06
5998,3.36787084888869e-06
6000,3.36787084888869e-06
6001,1.68393542444434e-06
6006,8.41967712222172e-07
6008,1.68393542444434e-06
6018,8.41967712222172e-07
6020,1.68393542444434e-06
6030,8.41967712222172e-07
6044,2.52590313666652e-06
6056,1.68393542444434e-06
6062,2.52590313666652e-06
6068,8.41967712222172e-07
6084,8.41967712222172e-07
6089,8.41967712222172e-07
6093,8.41967712222172e-07
6106,8.41967712222172e-07
6114,8.41967712222172e-07
6135,8.41967712222172e-07
6146,0.000154080091336657
6147,1.68393542444434e-06
6151,8.41967712222172e-07
6152,8.41967712222172e-07
6153,8.41967712222172e-07
6155,1.68393542444434e-06
6156,4.20983856111086e-06
6157,8.41967712222172e-07
6158,1.68393542444434e-06
6159,8.41967712222172e-07
6160,8.41967712222172e-07
6161,5.8937739855552e-06
6162,8.41967712222172e-07
6164,2.52590313666652e-06
6165,8.41967712222172e-07
6166,8.41967712222172e-07
6168,8.41967712222172e-07
6169,1.68393542444434e-06
6170,8.41967712222172e-07
6171,1.68393542444434e-06
6174,1.68393542444434e-06
6178,1.68393542444434e-06
6179,8.41967712222172e-07
6180,4.20983856111086e-06
6181,2.52590313666652e-06
6182,1.68393542444434e-06
6183,8.41967712222172e-07
6184,2.52590313666652e-06
6185,2.52590313666652e-06
6186,1.68393542444434e-06
6187,1.68393542444434e-06
6189,8.41967712222172e-07
6190,4.20983856111086e-06
6194,7.57770940999955e-06
6195,8.41967712222172e-07
6196,1.68393542444434e-06
6197,6.73574169777737e-06
6199,8.41967712222172e-07
6200,5.8937739855552e-06
6202,1.68393542444434e-06
6203,1.68393542444434e-06
6204,2.52590313666652e-06
6205,5.8937739855552e-06
6206,8.41967712222172e-07
6207,1.68393542444434e-06
6210,2.52590313666652e-06
6211,8.41967712222172e-07
6213,8.41967712222172e-07
6214,8.41967712222172e-07
6215,8.41967712222172e-07
6216,1.68393542444434e-06
6217,2.52590313666652e-06
6218,2.52590313666652e-06
6220,8.41967712222172e-07
6222,8.41967712222172e-07
6225,1.68393542444434e-06
6226,8.41967712222172e-07
6228,8.41967712222172e-07
6229,1.68393542444434e-06
6231,1.68393542444434e-06
6233,8.41967712222172e-07
6234,8.41967712222172e-07
6236,8.41967712222172e-07
6238,8.41967712222172e-07
6240,8.41967712222172e-07
6241,8.41967712222172e-07
6243,8.41967712222172e-07
6244,8.41967712222172e-07
6252,8.41967712222172e-07
6255,8.41967712222172e-07
6265,8.41967712222172e-07
6275,8.41967712222172e-07
6278,1.68393542444434e-06
6281,8.41967712222172e-07
6282,1.68393542444434e-06
6283,1.01036125466661e-05
6284,3.36787084888869e-06
6285,8.41967712222172e-07
6287,3.36787084888869e-06
6288,8.41967712222172e-07
6289,1.68393542444434e-06
6291,8.41967712222172e-07
6294,1.68393542444434e-06
6295,8.41967712222172e-07
6297,3.36787084888869e-06
6298,1.68393542444434e-06
6309,8.41967712222172e-07
6310,8.41967712222172e-07
6312,8.41967712222172e-07
6313,8.41967712222172e-07
6314,8.41967712222172e-07
6315,7.57770940999955e-06
6316,6.73574169777737e-06
6317,8.41967712222172e-07
6318,3.36787084888869e-06
6325,4.20983856111086e-06
6326,1.68393542444434e-06
6327,1.68393542444434e-06
6329,8.41967712222172e-07
6331,8.41967712222172e-07
6338,1.68393542444434e-06
6345,2.52590313666652e-06
6347,8.41967712222172e-07
6348,8.41967712222172e-07
6350,3.36787084888869e-06
6351,2.52590313666652e-06
6352,1.68393542444434e-06
6353,8.41967712222172e-07
6356,8.41967712222172e-07
6360,2.52590313666652e-06
6364,2.52590313666652e-06
6372,1.68393542444434e-06
6373,1.68393542444434e-06
6377,1.68393542444434e-06
6381,1.68393542444434e-06
6383,5.8937739855552e-06
6384,8.41967712222172e-07
6393,8.41967712222172e-07
6394,8.41967712222172e-07
6399,8.41967712222172e-07
6400,8.41967712222172e-07
6403,1.68393542444434e-06
6406,8.41967712222172e-07
6409,8.41967712222172e-07
6411,1.68393542444434e-06
6420,8.41967712222172e-07
6421,7.57770940999955e-06
6422,3.36787084888869e-06
6424,5.05180627333303e-06
6425,1.68393542444434e-06
6426,1.68393542444434e-06
6427,8.41967712222172e-07
6428,1.68393542444434e-06
6432,1.68393542444434e-06
6433,2.52590313666652e-06
6434,4.20983856111086e-06
6438,8.41967712222172e-07
6444,2.52590313666652e-06
6446,8.41967712222172e-07
6448,8.41967712222172e-07
6453,8.41967712222172e-07
6459,8.41967712222172e-07
6461,1.68393542444434e-06
6467,1.68393542444434e-06
6468,8.41967712222172e-07
6469,8.41967712222172e-07
6471,8.41967712222172e-07
6472,8.41967712222172e-07
6477,1.68393542444434e-06
6479,1.68393542444434e-06
6481,8.41967712222172e-07
6486,1.68393542444434e-06
6490,8.41967712222172e-07
6491,1.68393542444434e-06
6492,8.41967712222172e-07
6494,8.41967712222172e-07
6496,8.41967712222172e-07
6497,8.41967712222172e-07
6507,8.41967712222172e-07
6513,8.41967712222172e-07
6516,5.05180627333303e-06
6518,1.68393542444434e-06
6528,8.41967712222172e-07
6529,5.05180627333303e-06
6532,8.41967712222172e-07
6534,1.68393542444434e-06
6536,8.41967712222172e-07
6543,4.20983856111086e-06
6550,3.36787084888869e-06
6556,1.68393542444434e-06
6557,8.41967712222172e-07
6560,8.41967712222172e-07
6561,1.68393542444434e-06
6562,8.41967712222172e-07
6564,1.68393542444434e-06
6572,8.41967712222172e-07
6573,8.41967712222172e-07
6576,1.68393542444434e-06
6583,1.68393542444434e-06
6595,1.68393542444434e-06
6596,8.41967712222172e-07
6600,8.41967712222172e-07
6602,4.20983856111086e-06
6617,8.41967712222172e-07
6618,7.57770940999955e-06
6619,3.36787084888869e-06
6621,3.36787084888869e-06
6627,4.12564178988864e-05
6628,8.41967712222172e-07
6629,2.52590313666652e-06
6630,3.36787084888869e-06
6631,4.20983856111086e-06
6638,8.41967712222172e-07
6640,4.20983856111086e-06
6641,2.52590313666652e-06
6642,8.41967712222172e-07
6643,8.41967712222172e-07
6653,1.68393542444434e-06
6654,4.20983856111086e-06
6655,4.20983856111086e-06
6658,4.20983856111086e-06
6660,3.36787084888869e-06
6665,8.41967712222172e-07
6668,3.36787084888869e-06
6677,1.68393542444434e-06
6681,8.41967712222172e-07
6682,8.41967712222172e-07
6687,8.41967712222172e-07
6711,8.41967712222172e-07
6713,8.41967712222172e-07
6714,1.68393542444434e-06
6717,8.41967712222172e-07
6720,8.41967712222172e-07
6728,2.52590313666652e-06
6732,8.41967712222172e-07
6733,2.52590313666652e-06
6734,8.41967712222172e-07
6739,8.41967712222172e-07
6755,8.41967712222172e-07
6768,1.68393542444434e-06
6769,1.68393542444434e-06
6775,8.41967712222172e-07
6789,8.41967712222172e-07
6813,8.41967712222172e-07
6817,8.41967712222172e-07
6819,5.05180627333303e-06
6827,1.68393542444434e-06
6829,1.68393542444434e-06
6837,1.68393542444434e-06
6841,8.41967712222172e-06
6845,6.73574169777737e-06
6846,1.68393542444434e-06
6848,8.41967712222172e-07
6853,6.73574169777737e-06
6856,8.41967712222172e-07
6870,3.36787084888869e-06
6872,8.41967712222172e-07
6873,8.41967712222172e-07
6874,8.41967712222172e-07
6875,8.41967712222172e-07
6876,4.20983856111086e-06
6877,3.36787084888869e-06
6879,3.36787084888869e-06
6884,1.68393542444434e-06
6885,3.36787084888869e-06
6887,1.68393542444434e-06
6888,1.68393542444434e-06
6889,4.20983856111086e-06
6895,8.41967712222172e-07
6899,1.68393542444434e-06
6905,1.68393542444434e-06
6909,1.68393542444434e-06
6910,8.41967712222172e-07
6911,1.68393542444434e-06
6912,1.68393542444434e-06
6915,8.41967712222172e-07
6919,1.68393542444434e-06
6924,8.41967712222172e-07
6933,3.36787084888869e-06
6938,8.41967712222172e-07
6943,8.41967712222172e-07
6945,8.41967712222172e-07
6950,8.41967712222172e-07
6951,8.41967712222172e-07
6952,2.52590313666652e-06
6956,8.41967712222172e-07
6965,1.68393542444434e-06
6966,8.41967712222172e-07
6969,8.41967712222172e-07
6970,8.41967712222172e-07
6980,8.41967712222172e-07
6981,3.36787084888869e-06
6983,8.41967712222172e-07
7009,8.41967712222172e-07
7011,3.36787084888869e-06
7015,8.41967712222172e-07
7017,4.20983856111086e-06
7030,8.41967712222172e-07
7032,8.41967712222172e-07
7035,8.41967712222172e-07
7037,1.68393542444434e-06
7038,8.41967712222172e-07
7048,8.41967712222172e-07
7051,8.41967712222172e-07
7053,8.41967712222172e-07
7056,3.36787084888869e-06
7059,8.41967712222172e-07
7085,1.68393542444434e-06
7091,8.41967712222172e-07
7095,1.68393542444434e-06
7103,8.41967712222172e-07
7105,1.68393542444434e-06
7106,2.52590313666652e-06
7107,8.41967712222172e-07
7118,8.41967712222172e-07
7119,8.41967712222172e-07
7125,1.68393542444434e-06
7137,3.36787084888869e-06
7138,8.41967712222172e-07
7146,8.41967712222172e-07
7154,8.41967712222172e-07
7155,1.68393542444434e-06
7158,8.41967712222172e-07
7163,8.41967712222172e-07
7167,1.68393542444434e-06
7177,2.52590313666652e-06
7182,8.41967712222172e-06
7193,8.41967712222172e-07
7203,8.41967712222172e-07
7232,1.68393542444434e-06
7249,8.41967712222172e-07
7253,8.41967712222172e-07
7260,1.68393542444434e-06
7264,2.52590313666652e-06
7288,8.41967712222172e-07
7291,4.20983856111086e-06
7293,8.41967712222172e-07
7300,5.05180627333303e-06
7322,8.41967712222172e-07
7333,1.68393542444434e-06
7337,1.68393542444434e-06
7345,8.41967712222172e-07
7375,8.41967712222172e-07
7401,1.68393542444434e-06
7425,8.41967712222172e-07
7427,8.41967712222172e-07
7436,8.41967712222172e-07
7437,8.41967712222172e-07
7451,8.41967712222172e-07
7453,1.68393542444434e-06
7461,8.41967712222172e-07
7464,3.36787084888869e-06
7465,8.41967712222172e-07
7468,2.52590313666652e-06
7472,1.68393542444434e-06
7483,8.41967712222172e-07
7490,8.41967712222172e-07
7491,1.68393542444434e-06
7514,8.41967712222172e-07
7515,8.41967712222172e-07
7524,8.41967712222172e-07
7525,5.05180627333303e-06
7526,3.36787084888869e-06
7528,3.36787084888869e-06
7529,1.68393542444434e-06
7530,1.68393542444434e-06
7531,8.41967712222172e-07
7534,8.41967712222172e-07
7536,1.68393542444434e-06
7537,1.68393542444434e-06
7540,3.36787084888869e-06
7548,1.68393542444434e-06
7551,1.68393542444434e-06
7552,2.52590313666652e-06
7560,1.68393542444434e-06
7561,1.26295156833326e-05
7565,8.41967712222172e-07
7570,1.01036125466661e-05
7571,8.41967712222172e-07
7575,8.41967712222172e-07
7580,8.41967712222172e-07
7581,8.41967712222172e-07
7583,3.36787084888869e-06
7588,1.01036125466661e-05
7589,8.41967712222172e-07
7591,8.41967712222172e-07
7600,8.41967712222172e-07
7602,8.41967712222172e-07
7612,8.41967712222172e-07
7633,8.41967712222172e-07
7635,8.41967712222172e-07
7642,5.05180627333303e-06
7650,8.41967712222172e-07
7657,3.36787084888869e-06
7660,5.8937739855552e-06
7669,5.05180627333303e-06
7695,8.41967712222172e-07
7696,8.41967712222172e-07
7704,8.41967712222172e-07
7709,8.41967712222172e-07
7718,2.52590313666652e-06
7726,8.41967712222172e-07
7760,8.41967712222172e-07
7768,5.05180627333303e-06
7774,8.41967712222172e-07
7784,8.41967712222172e-07
7788,8.41967712222172e-07
7824,8.41967712222172e-07
7828,1.68393542444434e-06
7842,8.41967712222172e-07
7853,8.41967712222172e-07
7864,8.41967712222172e-07
7876,5.05180627333303e-06
7883,8.41967712222172e-07
7892,8.41967712222172e-07
7904,8.41967712222172e-07
7908,6.73574169777737e-06
7915,8.41967712222172e-07
7919,8.41967712222172e-07
7920,8.41967712222172e-07
7951,1.68393542444434e-06
7973,3.36787084888869e-06
7991,8.41967712222172e-07
8006,8.41967712222172e-07
8019,8.41967712222172e-07
8023,8.41967712222172e-07
8037,8.41967712222172e-07
8041,1.68393542444434e-06
8045,6.73574169777737e-06
8046,8.41967712222172e-07
8047,1.68393542444434e-06
8049,1.68393542444434e-06
8051,6.73574169777737e-06
8059,6.73574169777737e-06
8060,8.41967712222172e-07
8061,8.41967712222172e-07
8074,8.41967712222172e-07
8091,3.36787084888869e-06
8095,3.36787084888869e-06
8101,8.41967712222172e-07
8137,1.68393542444434e-06
8139,3.36787084888869e-06
8142,8.41967712222172e-07
8169,1.68393542444434e-06
8171,8.41967712222172e-07
8179,8.41967712222172e-07
8183,8.41967712222172e-07
8186,8.41967712222172e-07
8187,3.36787084888869e-06
8191,8.41967712222172e-07
8194,8.41967712222172e-07
8204,8.41967712222172e-07
8207,8.41967712222172e-07
8242,8.41967712222172e-07
8249,8.41967712222172e-07
8257,8.41967712222172e-07
8282,8.41967712222172e-07
8289,8.41967712222172e-07
8300,8.41967712222172e-07
8318,8.41967712222172e-07
8336,8.41967712222172e-07
8404,8.41967712222172e-07
8439,1.68393542444434e-06
8455,8.41967712222172e-07
8465,8.41967712222172e-07
8474,8.41967712222172e-07
8485,8.41967712222172e-07
8486,8.41967712222172e-07
8491,8.41967712222172e-07
8517,8.41967712222172e-07
8521,8.41967712222172e-07
8522,8.41967712222172e-07
8529,2.52590313666652e-06
8532,8.41967712222172e-07
8536,8.41967712222172e-07
8564,1.68393542444434e-06
8566,8.41967712222172e-07
8573,8.41967712222172e-07
8611,8.41967712222172e-07
8616,8.41967712222172e-07
8638,8.41967712222172e-07
8639,8.41967712222172e-07
8642,8.41967712222172e-07
8688,1.68393542444434e-06
8721,8.41967712222172e-07
8731,8.41967712222172e-07
8753,8.41967712222172e-07
8783,8.41967712222172e-07
8793,8.41967712222172e-07
8800,1.68393542444434e-06
8802,8.41967712222172e-07
8846,8.41967712222172e-07
8855,1.68393542444434e-06
8857,8.41967712222172e-07
8873,8.41967712222172e-07
8897,8.41967712222172e-07
8938,8.41967712222172e-07
8951,8.41967712222172e-07
8969,8.41967712222172e-07
8997,1.68393542444434e-06
8998,8.41967712222172e-07
9015,1.68393542444434e-06
9068,8.41967712222172e-07
9148,8.41967712222172e-07
9153,8.41967712222172e-07
9181,8.41967712222172e-07
9204,2.52590313666652e-06
9278,8.41967712222172e-07
9285,8.41967712222172e-07
9321,1.68393542444434e-06
9325,1.68393542444434e-06
9327,8.41967712222172e-07
9330,8.41967712222172e-07
9343,8.41967712222172e-07
9350,8.41967712222172e-07
9359,8.41967712222172e-07
9372,8.41967712222172e-07
9390,8.41967712222172e-07
9401,8.41967712222172e-07
9409,8.41967712222172e-07
9412,8.41967712222172e-07
9414,8.41967712222172e-07
9437,8.41967712222172e-07
9503,1.68393542444434e-06
9506,8.41967712222172e-07
9513,8.41967712222172e-07
9527,8.41967712222172e-07
9566,8.41967712222172e-07
9569,8.41967712222172e-07
9571,8.41967712222172e-07
9599,8.41967712222172e-07
9601,8.41967712222172e-07
9607,8.41967712222172e-07
9623,8.41967712222172e-07
9644,8.41967712222172e-07
9651,8.41967712222172e-07
9668,8.41967712222172e-07
9682,8.41967712222172e-07
9695,8.41967712222172e-07
9704,1.68393542444434e-06
9711,8.41967712222172e-07
9716,8.41967712222172e-07
9746,8.41967712222172e-07
9760,8.41967712222172e-07
9764,8.41967712222172e-07
9767,8.41967712222172e-07
9771,8.41967712222172e-07
9805,8.41967712222172e-07
9809,8.41967712222172e-07
9843,8.41967712222172e-07
9846,8.41967712222172e-07
9850,1.68393542444434e-06
9851,8.41967712222172e-07
9856,8.41967712222172e-07
9877,8.41967712222172e-07
9913,8.41967712222172e-07
9941,8.41967712222172e-07
9951,8.41967712222172e-07
9964,8.41967712222172e-07
9965,1.68393542444434e-06
9969,3.36787084888869e-06
9985,8.41967712222172e-07
9987,8.41967712222172e-07
9993,3.36787084888869e-06
9995,8.41967712222172e-07
9997,8.41967712222172e-07
10016,8.41967712222172e-07
10033,3.36787084888869e-06
10036,8.41967712222172e-07
10093,3.36787084888869e-06
10163,8.41967712222172e-07
10166,8.41967712222172e-07
10167,8.41967712222172e-07
10292,8.41967712222172e-07
10369,8.41967712222172e-07
10392,1.68393542444434e-06
10422,8.41967712222172e-07
10436,8.41967712222172e-07
10437,8.41967712222172e-07
10438,8.41967712222172e-07
10439,8.41967712222172e-07
10482,1.68393542444434e-06
10505,8.41967712222172e-07
10508,1.68393542444434e-06
10517,8.41967712222172e-07
10522,1.68393542444434e-06
10538,8.41967712222172e-07
10551,8.41967712222172e-07
10562,1.68393542444434e-06
10607,8.41967712222172e-07
10608,8.41967712222172e-07
10655,8.41967712222172e-07
10660,8.41967712222172e-07
10705,8.41967712222172e-07
10722,8.41967712222172e-07
10730,8.41967712222172e-07
10761,8.41967712222172e-07
10766,8.41967712222172e-07
10770,1.68393542444434e-06
10774,3.36787084888869e-06
10787,1.68393542444434e-06
10799,8.41967712222172e-07
10814,8.41967712222172e-07
10822,1.68393542444434e-06
10873,1.68393542444434e-06
10896,8.41967712222172e-07
10913,8.41967712222172e-07
10936,8.41967712222172e-07
10943,8.41967712222172e-07
10945,8.41967712222172e-07
10979,8.41967712222172e-07
10989,8.41967712222172e-07
10994,8.41967712222172e-07
11008,8.41967712222172e-07
11016,8.41967712222172e-07
11017,2.52590313666652e-06
11018,8.41967712222172e-07
11036,8.41967712222172e-07
11038,2.52590313666652e-06
11040,8.41967712222172e-07
11043,8.41967712222172e-07
11047,2.52590313666652e-06
11054,8.41967712222172e-07
11070,1.68393542444434e-06
11083,8.41967712222172e-07
11086,8.41967712222172e-07
11096,8.41967712222172e-07
11098,8.41967712222172e-07
11121,8.41967712222172e-07
11124,8.41967712222172e-07
11135,8.41967712222172e-07
11162,1.68393542444434e-06
11191,1.68393542444434e-06
11200,1.68393542444434e-06
11233,8.41967712222172e-07
11264,8.41967712222172e-07
11293,8.41967712222172e-07
11302,2.52590313666652e-06
11308,8.41967712222172e-07
11312,1.68393542444434e-06
11316,1.68393542444434e-06
11332,3.36787084888869e-06
11334,8.41967712222172e-07
11344,8.41967712222172e-07
11396,8.41967712222172e-07
11398,8.41967712222172e-07
11400,8.41967712222172e-07
11416,8.41967712222172e-07
11420,8.41967712222172e-07
11429,8.41967712222172e-07
11446,1.68393542444434e-06
11461,8.41967712222172e-07
11466,8.41967712222172e-07
11485,5.05180627333303e-06
11515,1.68393542444434e-06
11575,2.52590313666652e-06
11580,8.41967712222172e-07
11604,8.41967712222172e-07
11605,8.41967712222172e-07
11607,8.41967712222172e-07
11615,3.36787084888869e-06
11658,8.41967712222172e-07
11690,8.41967712222172e-07
11705,1.68393542444434e-06
11708,3.36787084888869e-06
11710,8.41967712222172e-07
11745,8.41967712222172e-07
11751,8.41967712222172e-06
11752,8.41967712222172e-07
11754,2.52590313666652e-06
11858,8.41967712222172e-07
11859,8.41967712222172e-07
11872,8.41967712222172e-07
11882,8.41967712222172e-07
11894,8.41967712222172e-07
11895,8.41967712222172e-07
11902,8.41967712222172e-07
11903,8.41967712222172e-07
11914,7.57770940999955e-06
11922,4.20983856111086e-06
11989,8.41967712222172e-07
11996,8.41967712222172e-07
12009,1.68393542444434e-06
12088,8.41967712222172e-07
12119,8.41967712222172e-07
12147,8.41967712222172e-07
12149,8.41967712222172e-07
12152,1.68393542444434e-06
12168,3.36787084888869e-06
12177,8.41967712222172e-07
12187,1.68393542444434e-06
12192,6.73574169777737e-06
12207,3.36787084888869e-06
12215,3.36787084888869e-06
12294,8.41967712222172e-07
12306,1.68393542444434e-06
12324,8.41967712222172e-07
12353,1.68393542444434e-06
12395,1.68393542444434e-06
12402,5.05180627333303e-06
12406,8.41967712222172e-07
12457,8.41967712222172e-07
12468,8.41967712222172e-07
12480,8.41967712222172e-07
12510,3.36787084888869e-06
12538,8.41967712222172e-07
12555,8.41967712222172e-07
12558,1.68393542444434e-06
12573,5.05180627333303e-06
12576,3.36787084888869e-06
12584,1.68393542444434e-06
12588,1.68393542444434e-06
12602,8.41967712222172e-07
12618,8.41967712222172e-07
12686,8.41967712222172e-07
12721,8.41967712222172e-07
12733,8.41967712222172e-07
12756,8.41967712222172e-07
12759,8.41967712222172e-07
12784,8.41967712222172e-07
12794,1.68393542444434e-06
12835,3.36787084888869e-06
12844,6.73574169777737e-06
12849,1.68393542444434e-06
12857,1.68393542444434e-06
12913,1.68393542444434e-06
12918,1.68393542444434e-06
12945,8.41967712222172e-07
12948,8.41967712222172e-07
12950,8.41967712222172e-07
12958,8.41967712222172e-07
12979,8.41967712222172e-07
12990,8.41967712222172e-07
12992,8.41967712222172e-07
13031,8.41967712222172e-06
13076,8.41967712222172e-07
13118,1.68393542444434e-06
13153,8.41967712222172e-07
13195,1.68393542444434e-06
13200,1.68393542444434e-06
13218,8.41967712222172e-07
13227,8.41967712222172e-07
13229,8.41967712222172e-07
13260,1.68393542444434e-06
13261,8.41967712222172e-07
13289,8.41967712222172e-07
13292,8.41967712222172e-07
13324,8.41967712222172e-07
13434,8.41967712222172e-07
13463,8.41967712222172e-07
13524,8.41967712222172e-07
13561,8.41967712222172e-07
13624,8.41967712222172e-07
13664,8.41967712222172e-07
13679,8.41967712222172e-07
13724,8.41967712222172e-07
13752,8.41967712222172e-07
13762,1.68393542444434e-06
13793,1.68393542444434e-06
13822,8.41967712222172e-07
13826,1.68393542444434e-06
13846,8.41967712222172e-07
13920,8.41967712222172e-07
13942,8.41967712222172e-07
13945,8.41967712222172e-07
13961,8.41967712222172e-07
13962,4.20983856111086e-06
13963,3.36787084888869e-06
13965,3.36787084888869e-06
13971,1.68393542444434e-06
13973,1.68393542444434e-06
13974,1.68393542444434e-06
13985,1.68393542444434e-06
13997,1.68393542444434e-06
14029,8.41967712222172e-07
14031,8.41967712222172e-07
14032,8.41967712222172e-07
14033,8.41967712222172e-07
14035,8.41967712222172e-07
14036,8.41967712222172e-07
14042,3.36787084888869e-06
14046,8.41967712222172e-07
14047,8.41967712222172e-07
14062,1.68393542444434e-06
14065,8.41967712222172e-07
14137,1.68393542444434e-06
14149,8.41967712222172e-07
14185,1.68393542444434e-06
14186,3.36787084888869e-06
14195,8.41967712222172e-07
14239,8.41967712222172e-07
14327,8.41967712222172e-07
14333,8.41967712222172e-07
14370,8.41967712222172e-07
14397,8.41967712222172e-07
14442,8.41967712222172e-07
14446,8.41967712222172e-07
14470,8.41967712222172e-07
14482,8.41967712222172e-07
14510,8.41967712222172e-07
14538,8.41967712222172e-07
14550,8.41967712222172e-07
14568,8.41967712222172e-07
14577,8.41967712222172e-07
14615,8.41967712222172e-07
14623,3.36787084888869e-06
14645,8.41967712222172e-07
14671,1.68393542444434e-06
14689,3.36787084888869e-06
14718,8.41967712222172e-07
14735,3.36787084888869e-06
14739,8.41967712222172e-07
14772,8.41967712222172e-07
14859,8.41967712222172e-07
14881,1.68393542444434e-06
14890,8.41967712222172e-07
14916,1.68393542444434e-06
14925,8.41967712222172e-07
14969,8.41967712222172e-07
14998,8.41967712222172e-07
15022,8.41967712222172e-07
15041,8.41967712222172e-07
15047,8.41967712222172e-07
15101,1.68393542444434e-06
15109,8.41967712222172e-07
15170,8.41967712222172e-07
15192,1.68393542444434e-06
15209,8.41967712222172e-07
15302,8.41967712222172e-07
15303,8.41967712222172e-07
15327,8.41967712222172e-07
15333,8.41967712222172e-07
15364,8.41967712222172e-07
15374,8.41967712222172e-07
15421,8.41967712222172e-07
15464,1.68393542444434e-06
15510,1.68393542444434e-06
15541,8.41967712222172e-07
15560,8.41967712222172e-07
15562,8.41967712222172e-07
15575,8.41967712222172e-07
15576,8.41967712222172e-07
15577,2.52590313666652e-06
15578,1.68393542444434e-06
15580,2.52590313666652e-06
15592,8.41967712222172e-07
15608,8.41967712222172e-07
15638,8.41967712222172e-07
15686,8.41967712222172e-07
15788,1.68393542444434e-06
15809,1.68393542444434e-06
15812,8.41967712222172e-07
15824,8.41967712222172e-07
15829,8.41967712222172e-07
15859,8.41967712222172e-07
15861,8.41967712222172e-07
15866,8.41967712222172e-07
15867,8.41967712222172e-07
15878,8.41967712222172e-07
15901,1.68393542444434e-06
15981,8.41967712222172e-07
15996,8.41967712222172e-07
16015,2.52590313666652e-06
16049,1.68393542444434e-06
16051,1.68393542444434e-06
16070,1.68393542444434e-06
16105,8.41967712222172e-07
16111,1.68393542444434e-06
16146,8.41967712222172e-07
16171,8.41967712222172e-07
16181,8.41967712222172e-07
16246,4.20983856111086e-06
16247,8.41967712222172e-07
16264,8.41967712222172e-07
16293,8.41967712222172e-07
16298,8.41967712222172e-07
16326,8.41967712222172e-07
16442,8.41967712222172e-07
16444,8.41967712222172e-07
16456,8.41967712222172e-07
16471,8.41967712222172e-07
16482,8.41967712222172e-07
16515,8.41967712222172e-07
16522,8.41967712222172e-07
16566,8.41967712222172e-07
16585,8.41967712222172e-07
16665,1.68393542444434e-06
16695,8.41967712222172e-07
16717,1.68393542444434e-06
16721,8.41967712222172e-07
16810,8.41967712222172e-07
16825,8.41967712222172e-07
16852,8.41967712222172e-07
16888,4.20983856111086e-06
16919,8.41967712222172e-07
16924,8.41967712222172e-07
16939,8.41967712222172e-07
16940,8.41967712222172e-07
17048,8.41967712222172e-07
17066,8.41967712222172e-07
17097,8.41967712222172e-07
17164,1.68393542444434e-06
17187,8.41967712222172e-07
17269,8.41967712222172e-07
17291,8.41967712222172e-07
17322,8.41967712222172e-07
17368,8.41967712222172e-07
17373,8.41967712222172e-07
17464,8.41967712222172e-07
17504,8.41967712222172e-07
17513,1.68393542444434e-06
17530,8.41967712222172e-07
17544,8.41967712222172e-07
17577,1.68393542444434e-06
17595,8.41967712222172e-07
17601,8.41967712222172e-07
17640,8.41967712222172e-07
17653,1.68393542444434e-06
17675,8.41967712222172e-07
17685,8.41967712222172e-07
17686,2.52590313666652e-06
17749,8.41967712222172e-07
17795,8.41967712222172e-07
17833,1.68393542444434e-06
17840,1.68393542444434e-06
17875,8.41967712222172e-07
17878,1.68393542444434e-06
17892,8.41967712222172e-07
17902,8.41967712222172e-07
17964,8.41967712222172e-07
17972,8.41967712222172e-07
17980,3.36787084888869e-06
18047,1.68393542444434e-06
18087,8.41967712222172e-07
18093,1.68393542444434e-06
18098,8.41967712222172e-07
18141,8.41967712222172e-07
18146,8.41967712222172e-07
18152,8.41967712222172e-07
18229,8.41967712222172e-07
18247,1.68393542444434e-06
18330,2.52590313666652e-06
18350,8.41967712222172e-07
18400,8.41967712222172e-07
18412,8.41967712222172e-07
18454,1.68393542444434e-06
18457,8.41967712222172e-07
18459,8.41967712222172e-07
18467,8.41967712222172e-07
18469,8.41967712222172e-07
18620,8.41967712222172e-07
18717,8.41967712222172e-07
18765,8.41967712222172e-07
18921,8.41967712222172e-07
18949,1.68393542444434e-06
18963,8.41967712222172e-07
18973,8.41967712222172e-07
18978,1.68393542444434e-06
18987,8.41967712222172e-07
18988,3.36787084888869e-06
18990,8.41967712222172e-07
19014,8.41967712222172e-07
19097,8.41967712222172e-07
19134,8.41967712222172e-07
19152,8.41967712222172e-07
19210,8.41967712222172e-07
19232,8.41967712222172e-07
19245,8.41967712222172e-07
19300,8.41967712222172e-07
19346,8.41967712222172e-07
19426,1.68393542444434e-06
19446,8.41967712222172e-07
19466,8.41967712222172e-07
19493,8.41967712222172e-07
19585,8.41967712222172e-07
19616,1.68393542444434e-06
19622,8.41967712222172e-07
19662,8.41967712222172e-07
19715,4.20983856111086e-06
19728,8.41967712222172e-07
19756,8.41967712222172e-07
19798,8.41967712222172e-07
19803,8.41967712222172e-07
19816,8.41967712222172e-07
19908,1.68393542444434e-06
19939,1.68393542444434e-06
19944,8.41967712222172e-07
19956,8.41967712222172e-07
20208,8.41967712222172e-07
20229,8.41967712222172e-07
20241,8.41967712222172e-07
20266,8.41967712222172e-07
20299,8.41967712222172e-07
20313,8.41967712222172e-07
20326,8.41967712222172e-07
20332,8.41967712222172e-07
20338,1.68393542444434e-06
20347,8.41967712222172e-07
20376,1.68393542444434e-06
20378,8.41967712222172e-07
20421,8.41967712222172e-07
20436,8.41967712222172e-07
20462,1.68393542444434e-06
20486,1.68393542444434e-06
20487,8.41967712222172e-07
20596,8.41967712222172e-07
20618,8.41967712222172e-07
20858,8.41967712222172e-07
20916,8.41967712222172e-07
20961,8.41967712222172e-07
20991,8.41967712222172e-07
20992,8.41967712222172e-07
21007,8.41967712222172e-07
21021,1.68393542444434e-06
21030,8.41967712222172e-07
21034,8.41967712222172e-07
21050,8.41967712222172e-07
21051,8.41967712222172e-07
21053,8.41967712222172e-07
21054,8.41967712222172e-07
21189,1.68393542444434e-06
21201,8.41967712222172e-07
21270,4.20983856111086e-06
21311,1.68393542444434e-06
21419,8.41967712222172e-07
21422,8.41967712222172e-07
21423,4.20983856111086e-06
21424,3.36787084888869e-06
21426,3.36787084888869e-06
21434,1.68393542444434e-06
21446,1.68393542444434e-06
21458,1.68393542444434e-06
21459,8.41967712222172e-07
21487,8.41967712222172e-07
21533,8.41967712222172e-07
21577,8.41967712222172e-07
21582,8.41967712222172e-07
21651,1.68393542444434e-06
21652,8.41967712222172e-07
21727,8.41967712222172e-07
21807,1.68393542444434e-06
21822,8.41967712222172e-07
21826,8.41967712222172e-07
21896,8.41967712222172e-07
21911,8.41967712222172e-07
21930,8.41967712222172e-07
21958,8.41967712222172e-07
22028,8.41967712222172e-07
22135,8.41967712222172e-07
22197,8.41967712222172e-07
22278,8.41967712222172e-07
22298,8.41967712222172e-07
22313,8.41967712222172e-07
22380,8.41967712222172e-07
22381,8.41967712222172e-07
22395,8.41967712222172e-07
22560,8.41967712222172e-07
22586,8.41967712222172e-07
22652,8.41967712222172e-07
22694,8.41967712222172e-07
22754,8.41967712222172e-07
22766,8.41967712222172e-07
22779,1.68393542444434e-06
22808,8.41967712222172e-07
22810,8.41967712222172e-07
22940,8.41967712222172e-07
22946,8.41967712222172e-07
22977,1.68393542444434e-06
23059,8.41967712222172e-07
23062,8.41967712222172e-07
23091,8.41967712222172e-07
23093,8.41967712222172e-07
23128,8.41967712222172e-07
23154,1.68393542444434e-06
23165,8.41967712222172e-07
23227,8.41967712222172e-07
23228,8.41967712222172e-07
23247,8.41967712222172e-07
23283,8.41967712222172e-07
23287,8.41967712222172e-07
23420,8.41967712222172e-07
23424,8.41967712222172e-07
23465,8.41967712222172e-07
23502,8.41967712222172e-07
23514,8.41967712222172e-07
23675,8.41967712222172e-07
23743,1.68393542444434e-06
23755,1.68393542444434e-06
23777,1.68393542444434e-06
23796,8.41967712222172e-07
23801,1.68393542444434e-06
23848,1.68393542444434e-06
23872,8.41967712222172e-07
24007,2.52590313666652e-06
24034,8.41967712222172e-07
24053,1.68393542444434e-06
24125,8.41967712222172e-07
24162,8.41967712222172e-07
24163,8.41967712222172e-07
24164,8.41967712222172e-07
24223,1.68393542444434e-06
24231,8.41967712222172e-07
24376,1.68393542444434e-06
24378,1.68393542444434e-06
24389,8.41967712222172e-07
24487,8.41967712222172e-07
24504,8.41967712222172e-07
24518,8.41967712222172e-07
24604,1.68393542444434e-06
24616,1.68393542444434e-06
24620,1.68393542444434e-06
24640,8.41967712222172e-07
24669,1.68393542444434e-06
24723,1.68393542444434e-06
24750,1.68393542444434e-06
24807,8.41967712222172e-07
24827,8.41967712222172e-07
24902,8.41967712222172e-07
24908,8.41967712222172e-07
24913,8.41967712222172e-07
24925,8.41967712222172e-07
24959,8.41967712222172e-07
25072,8.41967712222172e-07
25181,8.41967712222172e-07
25194,7.57770940999955e-06
25196,8.41967712222172e-07
25197,8.41967712222172e-07
25198,8.41967712222172e-07
25229,8.41967712222172e-07
25312,1.68393542444434e-06
25320,8.41967712222172e-07
25367,8.41967712222172e-07
25389,8.41967712222172e-07
25484,8.41967712222172e-07
25515,1.68393542444434e-06
25632,8.41967712222172e-07
25727,8.41967712222172e-07
25741,8.41967712222172e-07
26006,1.68393542444434e-06
26047,8.41967712222172e-07
26087,8.41967712222172e-07
26098,8.41967712222172e-07
26124,8.41967712222172e-07
26129,8.41967712222172e-07
26226,8.41967712222172e-07
26250,8.41967712222172e-07
26267,8.41967712222172e-07
26268,8.41967712222172e-07
26269,1.68393542444434e-06
26271,1.68393542444434e-06
26272,8.41967712222172e-07
26273,1.09455802588882e-05
26274,3.36787084888869e-06
26275,8.41967712222172e-07
26276,8.41967712222172e-07
26280,8.41967712222172e-07
26285,8.41967712222172e-07
26290,8.41967712222172e-07
26294,8.41967712222172e-07
26299,8.41967712222172e-07
26301,1.68393542444434e-06
26312,8.41967712222172e-07
26313,8.41967712222172e-07
26315,8.41967712222172e-07
26325,1.68393542444434e-06
26327,8.41967712222172e-07
26340,8.41967712222172e-07
26350,8.41967712222172e-07
26353,8.41967712222172e-07
26362,8.41967712222172e-07
26388,8.41967712222172e-07
26404,8.41967712222172e-07
26445,8.41967712222172e-07
26454,1.68393542444434e-06
26458,8.41967712222172e-07
26540,8.41967712222172e-07
26543,1.68393542444434e-06
26551,8.41967712222172e-07
26627,8.41967712222172e-07
26630,8.41967712222172e-07
26633,8.41967712222172e-07
26665,4.20983856111086e-06
26697,2.52590313666652e-06
26712,8.41967712222172e-07
26750,8.41967712222172e-07
26763,8.41967712222172e-07
26803,8.41967712222172e-07
26870,3.36787084888869e-06
26904,8.41967712222172e-07
27069,1.68393542444434e-06
27085,1.68393542444434e-06
27241,8.41967712222172e-07
27256,8.41967712222172e-07
27374,8.41967712222172e-07
27446,8.41967712222172e-07
27490,1.68393542444434e-06
27516,8.41967712222172e-07
27520,8.41967712222172e-07
27522,8.41967712222172e-07
27539,8.41967712222172e-07
27753,8.41967712222172e-07
27800,8.41967712222172e-07
27837,8.41967712222172e-07
27922,8.41967712222172e-07
27995,1.09455802588882e-05
28007,8.41967712222172e-07
28036,8.41967712222172e-07
28155,8.41967712222172e-07
28163,8.41967712222172e-07
28199,8.41967712222172e-07
28216,8.41967712222172e-07
28226,8.41967712222172e-07
28255,1.68393542444434e-06
28265,8.41967712222172e-07
28289,8.41967712222172e-07
28354,8.41967712222172e-07
28377,1.68393542444434e-06
28425,8.41967712222172e-07
28496,8.41967712222172e-07
28510,8.41967712222172e-07
28523,8.41967712222172e-07
28590,8.41967712222172e-07
28731,1.68393542444434e-06
28740,8.41967712222172e-07
28931,8.41967712222172e-07
28968,8.41967712222172e-07
29018,8.41967712222172e-07
29075,8.41967712222172e-07
29099,8.41967712222172e-07
29109,8.41967712222172e-07
29151,8.41967712222172e-07
29168,8.41967712222172e-07
29236,8.41967712222172e-07
29245,8.41967712222172e-07
29348,8.41967712222172e-07
29547,8.41967712222172e-07
29560,8.41967712222172e-07
29565,8.41967712222172e-07
29605,1.68393542444434e-06
29727,8.41967712222172e-07
29919,8.41967712222172e-07
29959,8.41967712222172e-07
30023,8.41967712222172e-07
30108,8.41967712222172e-07
30109,8.41967712222172e-07
30119,8.41967712222172e-07
30179,8.41967712222172e-07
30199,1.68393542444434e-06
30243,8.41967712222172e-07
30334,8.41967712222172e-07
30381,8.41967712222172e-07
30412,8.41967712222172e-07
30423,8.41967712222172e-07
30537,8.41967712222172e-07
30553,8.41967712222172e-07
30636,8.41967712222172e-07
30870,8.41967712222172e-07
30881,1.68393542444434e-06
30993,8.41967712222172e-07
31026,8.41967712222172e-07
31168,1.68393542444434e-06
31197,8.41967712222172e-07
31324,1.68393542444434e-06
31408,8.41967712222172e-07
31468,8.41967712222172e-07
31578,8.41967712222172e-07
31607,8.41967712222172e-07
31628,8.41967712222172e-07
31718,8.41967712222172e-07
31799,8.41967712222172e-07
31872,8.41967712222172e-07
31922,8.41967712222172e-07
32051,8.41967712222172e-07
32120,8.41967712222172e-07
32148,8.41967712222172e-07
32174,8.41967712222172e-07
32259,1.68393542444434e-06
32305,8.41967712222172e-07
32347,8.41967712222172e-07
32503,3.36787084888869e-06
32549,1.68393542444434e-06
32554,8.41967712222172e-07
32578,5.05180627333303e-06
32619,8.41967712222172e-07
32692,1.68393542444434e-06
32725,8.41967712222172e-07
32770,8.41967712222172e-07
32775,8.41967712222172e-07
32840,8.41967712222172e-07
32876,8.41967712222172e-07
33025,8.41967712222172e-07
33069,8.41967712222172e-07
33098,3.36787084888869e-06
33116,8.41967712222172e-07
33191,8.41967712222172e-07
33211,8.41967712222172e-07
33261,8.41967712222172e-07
33394,8.41967712222172e-07
33396,8.41967712222172e-07
33402,8.41967712222172e-07
33521,8.41967712222172e-07
33525,8.41967712222172e-07
33677,8.41967712222172e-07
33728,8.41967712222172e-07
33781,8.41967712222172e-07
33845,8.41967712222172e-07
33860,8.41967712222172e-07
33960,8.41967712222172e-07
33963,8.41967712222172e-06
34007,8.41967712222172e-07
34035,8.41967712222172e-07
34078,3.36787084888869e-06
34085,8.41967712222172e-07
34122,1.68393542444434e-06
34180,8.41967712222172e-07
34234,8.41967712222172e-07
34476,8.41967712222172e-07
34692,8.41967712222172e-07
34727,8.41967712222172e-07
34763,8.41967712222172e-07
34767,1.68393542444434e-06
35031,1.68393542444434e-06
35046,2.52590313666652e-06
35051,8.41967712222172e-07
35052,8.41967712222172e-07
35056,8.41967712222172e-07
35062,8.41967712222172e-07
35086,8.41967712222172e-07
35146,3.36787084888869e-06
35218,8.41967712222172e-07
35223,8.41967712222172e-07
35224,8.41967712222172e-07
35238,8.41967712222172e-07
35289,8.41967712222172e-07
35297,8.41967712222172e-07
35358,8.41967712222172e-07
35467,8.41967712222172e-07
35571,8.41967712222172e-07
35603,8.41967712222172e-07
35796,8.41967712222172e-07
35833,3.36787084888869e-06
35897,8.41967712222172e-07
35937,8.41967712222172e-07
36046,8.41967712222172e-07
36060,8.41967712222172e-07
36330,8.41967712222172e-07
36537,8.41967712222172e-07
36572,8.41967712222172e-07
36600,8.41967712222172e-07
36607,8.41967712222172e-07
36621,8.41967712222172e-07
36638,8.41967712222172e-07
36700,8.41967712222172e-07
36734,8.41967712222172e-07
36746,8.41967712222172e-07
36901,8.41967712222172e-07
36947,8.41967712222172e-07
37013,1.68393542444434e-06
37043,8.41967712222172e-07
37326,8.41967712222172e-07
37370,1.68393542444434e-06
37373,8.41967712222172e-07
37445,8.41967712222172e-07
37513,1.68393542444434e-06
37534,8.41967712222172e-07
37653,1.68393542444434e-06
37785,8.41967712222172e-07
37901,8.41967712222172e-07
37927,1.68393542444434e-06
38087,8.41967712222172e-07
38315,1.68393542444434e-06
38453,8.41967712222172e-07
38479,1.68393542444434e-06
38774,8.41967712222172e-07
38806,1.68393542444434e-06
38839,8.41967712222172e-07
38891,1.68393542444434e-06
38960,8.41967712222172e-07
39156,8.41967712222172e-07
39333,8.41967712222172e-07
39408,1.68393542444434e-06
39575,8.41967712222172e-07
39658,8.41967712222172e-07
39777,8.41967712222172e-07
39873,8.41967712222172e-07
39948,8.41967712222172e-07
40132,8.41967712222172e-07
40287,8.41967712222172e-07
40314,8.41967712222172e-07
40403,8.41967712222172e-07
40452,3.36787084888869e-06
40585,8.41967712222172e-07
40753,8.41967712222172e-07
40776,8.41967712222172e-07
40792,8.41967712222172e-07
40900,8.41967712222172e-07
40904,8.41967712222172e-07
41071,8.41967712222172e-07
41253,8.41967712222172e-07
41538,8.41967712222172e-07
41689,1.68393542444434e-06
41901,8.41967712222172e-07
42014,8.41967712222172e-07
42019,8.41967712222172e-07
42028,8.41967712222172e-07
42083,8.41967712222172e-07
42085,8.41967712222172e-07
42096,8.41967712222172e-07
42154,8.41967712222172e-07
42309,8.41967712222172e-07
42375,8.41967712222172e-07
42548,8.41967712222172e-07
42570,8.41967712222172e-07
42653,8.41967712222172e-07
42994,8.41967712222172e-07
43056,1.68393542444434e-06
43061,8.41967712222172e-07
43209,8.41967712222172e-07
43214,8.41967712222172e-07
43227,1.68393542444434e-06
43263,8.41967712222172e-07
43297,8.41967712222172e-07
43401,1.68393542444434e-06
43525,8.41967712222172e-07
43581,8.41967712222172e-07
43613,8.41967712222172e-07
43633,8.41967712222172e-07
43644,8.41967712222172e-07
43761,8.41967712222172e-07
43975,8.41967712222172e-07
43987,8.41967712222172e-07
44029,8.41967712222172e-07
44074,8.41967712222172e-07
44138,8.41967712222172e-07
44238,8.41967712222172e-07
44325,8.41967712222172e-07
44504,8.41967712222172e-07
44610,8.41967712222172e-07
44719,8.41967712222172e-07
44739,8.41967712222172e-07
44787,8.41967712222172e-07
44872,1.68393542444434e-06
44963,8.41967712222172e-07
45048,8.41967712222172e-07
45913,8.41967712222172e-07
46281,8.41967712222172e-07
46482,8.41967712222172e-07
46512,8.41967712222172e-07
46521,8.41967712222172e-07
46523,1.68393542444434e-06
46524,8.41967712222172e-07
46535,8.41967712222172e-07
46644,8.41967712222172e-07
46731,8.41967712222172e-07
46800,8.41967712222172e-07
46916,8.41967712222172e-07
47247,8.41967712222172e-07
47289,8.41967712222172e-07
47469,1.68393542444434e-06
47501,8.41967712222172e-07
47719,8.41967712222172e-07
48012,8.41967712222172e-07
48050,8.41967712222172e-07
48119,8.41967712222172e-07
48258,8.41967712222172e-07
48400,8.41967712222172e-07
48462,8.41967712222172e-07
48470,8.41967712222172e-07
48523,8.41967712222172e-07
48858,8.41967712222172e-07
48867,8.41967712222172e-07
49043,1.68393542444434e-06
49085,8.41967712222172e-07
49112,8.41967712222172e-07
49178,8.41967712222172e-07
49184,8.41967712222172e-07
49198,8.41967712222172e-07
49219,8.41967712222172e-07
49312,8.41967712222172e-07
49659,8.41967712222172e-07
49817,8.41967712222172e-07
49821,8.41967712222172e-07
49868,3.36787084888869e-06
49871,8.41967712222172e-07
49875,1.68393542444434e-06
49975,8.41967712222172e-07
50062,8.41967712222172e-07
50301,8.41967712222172e-07
50336,2.52590313666652e-06
50627,8.41967712222172e-07
50632,8.41967712222172e-07
50634,8.41967712222172e-07
50797,8.41967712222172e-07
50826,8.41967712222172e-07
51459,8.41967712222172e-07
51484,8.41967712222172e-07
51606,8.41967712222172e-07
51666,1.68393542444434e-06
52310,8.41967712222172e-07
52460,8.41967712222172e-07
52713,8.41967712222172e-07
52717,8.41967712222172e-07
52832,8.41967712222172e-07
52890,8.41967712222172e-07
53105,8.41967712222172e-07
53326,8.41967712222172e-07
53427,8.41967712222172e-07
53611,8.41967712222172e-07
53641,8.41967712222172e-07
53758,8.41967712222172e-07
53847,8.41967712222172e-07
53929,8.41967712222172e-07
53990,8.41967712222172e-07
54019,8.41967712222172e-07
54034,8.41967712222172e-07
54077,8.41967712222172e-07
54149,8.41967712222172e-07
54336,8.41967712222172e-07
54351,8.41967712222172e-07
54784,8.41967712222172e-07
54927,8.41967712222172e-07
54997,8.41967712222172e-07
55057,8.41967712222172e-07
56016,8.41967712222172e-07
56184,8.41967712222172e-07
56680,8.41967712222172e-07
56689,8.41967712222172e-07
56882,8.41967712222172e-07
56908,8.41967712222172e-07
57418,8.41967712222172e-07
57448,8.41967712222172e-07
57449,8.41967712222172e-07
57949,8.41967712222172e-07
58011,8.41967712222172e-07
58058,8.41967712222172e-07
58070,8.41967712222172e-07
58158,8.41967712222172e-07
58258,8.41967712222172e-07
58440,8.41967712222172e-07
58468,8.41967712222172e-07
58870,8.41967712222172e-07
58922,8.41967712222172e-07
58997,1.68393542444434e-06
59059,8.41967712222172e-07
59422,8.41967712222172e-07
59651,8.41967712222172e-07
59848,8.41967712222172e-07
59872,8.41967712222172e-07
60013,1.68393542444434e-06
60165,8.41967712222172e-07
60226,8.41967712222172e-07
61280,8.41967712222172e-07
61466,8.41967712222172e-07
61772,8.41967712222172e-07
61974,8.41967712222172e-07
62367,8.41967712222172e-07
62537,8.41967712222172e-07
62656,8.41967712222172e-07
62668,8.41967712222172e-07
63216,8.41967712222172e-07
63294,2.52590313666652e-06
63780,8.41967712222172e-07
63882,8.41967712222172e-07
63939,8.41967712222172e-07
64124,8.41967712222172e-07
64204,8.41967712222172e-07
64393,8.41967712222172e-07
65376,8.41967712222172e-07
65428,8.41967712222172e-07
65512,8.41967712222172e-07
66108,2.52590313666652e-06
66240,1.68393542444434e-06
66423,8.41967712222172e-07
66933,8.41967712222172e-07
67075,1.68393542444434e-06
68327,8.41967712222172e-07
68459,8.41967712222172e-07
68493,8.41967712222172e-07
69227,8.41967712222172e-07
69344,1.68393542444434e-06
69606,8.41967712222172e-07
69823,8.41967712222172e-07
69832,8.41967712222172e-07
69977,1.68393542444434e-06
70008,8.41967712222172e-07
70773,8.41967712222172e-07
70778,8.41967712222172e-07
70997,8.41967712222172e-07
72280,8.41967712222172e-07
73421,8.41967712222172e-07
73424,8.41967712222172e-07
74580,8.41967712222172e-07
74962,8.41967712222172e-07
75036,8.41967712222172e-07
75056,8.41967712222172e-07
75092,8.41967712222172e-07
75373,8.41967712222172e-07
76182,8.41967712222172e-07
76931,8.41967712222172e-07
76945,8.41967712222172e-07
76964,8.41967712222172e-07
77287,8.41967712222172e-07
77381,1.68393542444434e-06
77453,1.68393542444434e-06
77595,8.41967712222172e-07
77934,8.41967712222172e-07
78102,8.41967712222172e-07
78138,8.41967712222172e-07
78427,1.68393542444434e-06
78643,8.41967712222172e-07
78995,8.41967712222172e-07
78996,3.36787084888869e-06
78997,8.41967712222172e-07
78998,3.36787084888869e-06
79000,3.36787084888869e-06
79008,1.68393542444434e-06
79020,1.68393542444434e-06
79361,8.41967712222172e-07
79502,8.41967712222172e-07
79595,8.41967712222172e-07
80192,8.41967712222172e-07
80231,8.41967712222172e-07
82063,8.41967712222172e-07
84092,8.41967712222172e-07
84493,8.41967712222172e-07
84564,8.41967712222172e-07
84831,8.41967712222172e-07
87394,1.68393542444434e-06
87834,8.41967712222172e-07
87862,8.41967712222172e-07
88056,8.41967712222172e-07
88080,8.41967712222172e-07
89310,8.41967712222172e-07
90497,8.41967712222172e-07
90775,8.41967712222172e-07
91919,8.41967712222172e-07
92204,8.41967712222172e-07
94993,8.41967712222172e-07
95351,2.52590313666652e-06
95732,8.41967712222172e-07
96167,8.41967712222172e-07
96506,8.41967712222172e-07
97949,1.68393542444434e-06
98514,8.41967712222172e-07
100396,3.36787084888869e-06
100863,8.41967712222172e-07
101467,8.41967712222172e-07
102335,1.68393542444434e-06
104127,1.68393542444434e-06
104170,1.68393542444434e-06
108942,8.41967712222172e-07
109881,8.41967712222172e-07
111693,8.41967712222172e-07
112523,8.41967712222172e-07
115992,8.41967712222172e-07
117164,8.41967712222172e-07
117993,8.41967712222172e-07
118323,8.41967712222172e-07
124663,8.41967712222172e-07
127711,8.41967712222172e-07
128279,8.41967712222172e-07
132779,2.52590313666652e-06
133174,8.41967712222172e-07
136002,8.41967712222172e-07
138508,8.41967712222172e-07
138681,8.41967712222172e-07
139255,8.41967712222172e-07
141016,8.41967712222172e-07
141219,8.41967712222172e-07
141359,8.41967712222172e-07
142670,2.52590313666652e-06
148330,8.41967712222172e-07
150268,8.41967712222172e-07
155644,8.41967712222172e-07
155723,8.41967712222172e-07
156464,8.41967712222172e-07
157043,8.41967712222172e-07
165966,1.68393542444434e-06
167201,8.41967712222172e-07
168337,8.41967712222172e-07
172906,8.41967712222172e-07
173667,8.41967712222172e-07
176359,8.41967712222172e-07
179329,8.41967712222172e-07
180186,8.41967712222172e-07
188217,8.41967712222172e-07
192007,8.41967712222172e-07
195040,8.41967712222172e-07
196137,8.41967712222172e-07
196442,1.68393542444434e-06
196444,8.41967712222172e-07
196445,8.41967712222172e-07
197301,8.41967712222172e-07
199774,2.52590313666652e-06
199775,8.41967712222172e-07
200685,1.68393542444434e-06
205213,8.41967712222172e-07
205574,8.41967712222172e-07
206801,8.41967712222172e-07
210163,8.41967712222172e-07
214984,8.41967712222172e-07
217275,8.41967712222172e-07
221050,8.41967712222172e-07
229628,8.41967712222172e-07
229961,8.41967712222172e-07
230242,8.41967712222172e-07
230675,8.41967712222172e-07
230830,8.41967712222172e-07
232206,8.41967712222172e-07
232207,8.41967712222172e-07
232209,8.41967712222172e-07
232210,8.41967712222172e-07
232260,8.41967712222172e-07
232271,8.41967712222172e-07
232295,8.41967712222172e-07
232518,8.41967712222172e-07
232766,8.41967712222172e-07
233637,8.41967712222172e-07
233643,8.41967712222172e-07
233857,8.41967712222172e-07
234183,8.41967712222172e-07
234277,8.41967712222172e-07
236094,8.41967712222172e-07
236792,8.41967712222172e-07
240416,8.41967712222172e-07
241953,8.41967712222172e-07
241992,8.41967712222172e-07
243883,8.41967712222172e-07
243887,1.68393542444434e-06
243899,8.41967712222172e-07
243906,8.41967712222172e-07
243913,8.41967712222172e-07
243965,8.41967712222172e-07
243967,8.41967712222172e-07
243988,8.41967712222172e-07
243996,8.41967712222172e-07
243999,1.68393542444434e-06
244022,8.41967712222172e-07
244141,8.41967712222172e-07
244175,8.41967712222172e-07
244177,8.41967712222172e-07
245141,8.41967712222172e-07
245180,8.41967712222172e-07
245184,8.41967712222172e-07
245237,1.68393542444434e-06
245320,8.41967712222172e-07
245996,8.41967712222172e-07
246305,8.41967712222172e-07
248629,8.41967712222172e-07
248941,8.41967712222172e-07
249072,8.41967712222172e-07
249075,1.68393542444434e-06
249531,8.41967712222172e-07
249585,1.68393542444434e-06
249678,1.68393542444434e-06
250069,8.41967712222172e-07
250379,1.68393542444434e-06
250380,8.41967712222172e-07
250381,8.41967712222172e-07
250382,8.41967712222172e-07
250781,8.41967712222172e-07
250988,8.41967712222172e-07
251575,8.41967712222172e-07
251867,8.41967712222172e-07
251932,8.41967712222172e-07
252058,8.41967712222172e-07
252455,8.41967712222172e-07
252680,8.41967712222172e-07
253471,8.41967712222172e-07
253778,8.41967712222172e-07
253823,8.41967712222172e-07
253860,8.41967712222172e-07
253952,8.41967712222172e-07
254046,8.41967712222172e-07
254162,8.41967712222172e-07
254733,8.41967712222172e-07
255019,8.41967712222172e-07
256991,8.41967712222172e-07
258363,8.41967712222172e-07
258660,8.41967712222172e-07
258679,8.41967712222172e-07
259369,8.41967712222172e-07
259756,8.41967712222172e-07
260277,8.41967712222172e-07
260489,8.41967712222172e-07
260515,1.68393542444434e-06
261017,8.41967712222172e-07
261235,8.41967712222172e-07
261398,8.41967712222172e-07
261461,8.41967712222172e-07
261488,8.41967712222172e-07
261930,8.41967712222172e-07
264460,8.41967712222172e-07
264895,8.41967712222172e-07
266095,8.41967712222172e-07
267516,8.41967712222172e-07
268098,8.41967712222172e-07
268242,8.41967712222172e-07
269184,8.41967712222172e-07
271201,8.41967712222172e-07
271314,8.41967712222172e-07
271664,8.41967712222172e-07
271967,8.41967712222172e-07
272779,8.41967712222172e-07
272963,8.41967712222172e-07
272966,8.41967712222172e-07
273071,8.41967712222172e-07
279360,8.41967712222172e-07
281603,8.41967712222172e-07
282161,8.41967712222172e-07
283208,8.41967712222172e-07
283229,8.41967712222172e-07
283346,8.41967712222172e-07
283745,8.41967712222172e-07
284115,8.41967712222172e-07
287648,8.41967712222172e-07
288536,8.41967712222172e-07
288967,8.41967712222172e-07
292818,8.41967712222172e-07
295642,8.41967712222172e-07
298980,8.41967712222172e-07
300514,8.41967712222172e-07
301584,8.41967712222172e-07
303830,8.41967712222172e-07
310101,8.41967712222172e-07
311659,8.41967712222172e-07
314398,8.41967712222172e-07
318864,8.41967712222172e-07
319307,8.41967712222172e-07
319684,8.41967712222172e-07
321173,8.41967712222172e-07
323017,8.41967712222172e-07
326088,8.41967712222172e-07
328122,8.41967712222172e-07
330063,8.41967712222172e-07
330901,8.41967712222172e-07
331299,8.41967712222172e-07
331961,8.41967712222172e-07
332213,8.41967712222172e-07
333098,8.41967712222172e-07
336061,8.41967712222172e-07
336127,1.68393542444434e-06
341746,8.41967712222172e-07
341917,8.41967712222172e-07
345228,1.68393542444434e-06
345415,8.41967712222172e-07
346006,8.41967712222172e-07
346017,8.41967712222172e-07
348044,8.41967712222172e-07
351721,8.41967712222172e-07
354596,1.68393542444434e-06
357604,8.41967712222172e-07
358132,8.41967712222172e-07
358357,8.41967712222172e-07
359041,8.41967712222172e-07
359181,4.20983856111086e-06
359183,2.52590313666652e-06
359199,8.41967712222172e-07
359204,8.41967712222172e-07
359224,8.41967712222172e-07
359230,8.41967712222172e-07
359266,8.41967712222172e-07
359290,8.41967712222172e-07
359375,8.41967712222172e-07
359382,8.41967712222172e-07
359778,1.68393542444434e-06
359779,1.68393542444434e-06
359780,1.68393542444434e-06
359781,2.52590313666652e-06
359782,8.41967712222172e-07
359784,8.41967712222172e-07
359787,8.41967712222172e-07
359806,8.41967712222172e-07
359812,8.41967712222172e-07
359821,8.41967712222172e-07
359822,8.41967712222172e-07
359823,8.41967712222172e-07
359824,8.41967712222172e-07
359825,8.41967712222172e-07
359844,8.41967712222172e-07
359864,8.41967712222172e-07
359876,8.41967712222172e-07
360303,8.41967712222172e-07
360305,8.41967712222172e-07
360308,8.41967712222172e-07
360374,8.41967712222172e-07
361446,1.68393542444434e-06
361929,8.41967712222172e-07
361930,8.41967712222172e-07
361934,8.41967712222172e-07
362096,8.41967712222172e-07
362158,8.41967712222172e-07
364891,8.41967712222172e-07
366152,2.52590313666652e-06
366156,8.41967712222172e-07
366157,8.41967712222172e-07
366158,8.41967712222172e-07
366160,1.68393542444434e-06
366163,8.41967712222172e-07
366177,8.41967712222172e-07
366193,8.41967712222172e-07
366200,8.41967712222172e-07
366228,1.68393542444434e-06
366509,8.41967712222172e-07
366763,1.68393542444434e-06
367509,8.41967712222172e-07
369293,8.41967712222172e-07
369835,1.68393542444434e-06
371123,8.41967712222172e-07
371888,8.41967712222172e-07
372890,8.41967712222172e-07
373247,8.41967712222172e-07
373498,8.41967712222172e-07
373520,8.41967712222172e-07
373556,8.41967712222172e-07
374552,1.68393542444434e-06
375284,8.41967712222172e-07
375341,8.41967712222172e-07
375365,8.41967712222172e-07
375464,8.41967712222172e-07
375557,8.41967712222172e-07
376001,8.41967712222172e-07
376586,8.41967712222172e-07
377026,8.41967712222172e-07
377233,8.41967712222172e-07
377587,8.41967712222172e-07
378052,8.41967712222172e-07
378064,8.41967712222172e-07
378192,8.41967712222172e-07
378382,8.41967712222172e-07
378702,8.41967712222172e-07
379233,8.41967712222172e-07
379252,8.41967712222172e-07
379447,8.41967712222172e-07
379769,8.41967712222172e-07
379923,8.41967712222172e-07
380270,8.41967712222172e-07
380711,8.41967712222172e-07
381428,8.41967712222172e-07
381786,8.41967712222172e-07
381817,8.41967712222172e-07
381823,8.41967712222172e-07
381906,8.41967712222172e-07
382073,1.68393542444434e-06
382171,8.41967712222172e-07
382179,8.41967712222172e-07
382314,1.68393542444434e-06
382714,8.41967712222172e-07
384171,1.68393542444434e-06
384769,8.41967712222172e-07
384777,8.41967712222172e-07
384984,8.41967712222172e-07
385045,8.41967712222172e-07
385400,8.41967712222172e-07
385487,8.41967712222172e-07
386735,1.68393542444434e-06
387941,8.41967712222172e-07
388561,8.41967712222172e-07
388715,8.41967712222172e-07
388724,1.68393542444434e-06
390233,1.68393542444434e-06
390264,8.41967712222172e-07
391747,8.41967712222172e-07
394017,1.68393542444434e-06
396036,8.41967712222172e-07
398241,8.41967712222172e-07
402333,1.68393542444434e-06
406156,1.68393542444434e-06
407284,8.41967712222172e-07
408350,8.41967712222172e-07
408917,8.41967712222172e-07
409226,8.41967712222172e-07
411158,1.68393542444434e-06
412298,1.68393542444434e-06
422234,8.41967712222172e-07
425103,8.41967712222172e-07
430646,8.41967712222172e-07
433578,8.41967712222172e-07
435200,8.41967712222172e-07
439039,8.41967712222172e-07
440011,8.41967712222172e-07
442842,8.41967712222172e-07
450487,1.68393542444434e-06
451870,8.41967712222172e-07
452703,1.68393542444434e-06
452723,8.41967712222172e-07
455485,8.41967712222172e-07
458412,8.41967712222172e-07
470105,8.41967712222172e-07
471382,8.41967712222172e-07
485682,1.68393542444434e-06
498295,8.41967712222172e-07
499664,1.68393542444434e-06
501638,1.68393542444434e-06
511137,8.41967712222172e-07
512718,8.41967712222172e-07
520041,8.41967712222172e-07
522004,8.41967712222172e-07
527441,1.68393542444434e-06
563579,1.68393542444434e-06
589522,8.41967712222172e-07
593738,8.41967712222172e-07
593929,8.41967712222172e-07
594927,1.68393542444434e-06
604682,4.20983856111086e-06
611024,8.41967712222172e-07
611032,8.41967712222172e-07
615391,8.41967712222172e-07
620361,8.41967712222172e-07
621303,8.41967712222172e-07
631019,8.41967712222172e-07
639838,1.68393542444434e-06
655359,8.41967712222172e-07
661425,8.41967712222172e-07
662631,8.41967712222172e-07
662895,8.41967712222172e-07
673224,8.41967712222172e-07
685266,8.41967712222172e-07
685727,8.41967712222172e-07
687556,8.41967712222172e-07
690704,8.41967712222172e-07
691889,8.41967712222172e-07
698074,1.68393542444434e-06
701728,1.68393542444434e-06
702379,8.41967712222172e-07
725729,8.41967712222172e-07
736333,8.41967712222172e-07
744613,8.41967712222172e-07
757256,8.41967712222172e-07
757839,1.68393542444434e-06
764711,8.41967712222172e-07
767654,8.41967712222172e-07
806096,1.68393542444434e-06
828859,1.68393542444434e-06
846301,8.41967712222172e-07
938498,1.68393542444434e-06
945589,8.41967712222172e-07
973623,8.41967712222172e-07
1003723,8.41967712222172e-07
1043344,8.41967712222172e-07
1091048,1.68393542444434e-06
1463511,8.41967712222172e-07

